Randomized sketched TT-GMRES for linear systems with tensor structure

In the last decade, tensors have shown their potential as valuable tools for various tasks in numerical linear algebra. While most of the research has been focusing on how to compress a given tensor in order to maintain information as well as reducing the storage demand for its allocation, the solution of linear tensor equations is a less explored venue. Even if many of the routines available in the literature are based on alternating minimization schemes (ALS), we pursue a different path and utilize Krylov methods instead. The use of Krylov methods in the tensor realm is not new. However, these routines often turn out to be rather expensive in terms of computational cost and ALS procedures are preferred in practice. We enhance Krylov methods for linear tensor equations with a panel of diverse randomization-based strategies which remarkably increase the efficiency of these solvers making them competitive with state-of-the-art ALS schemes. The up-to-date randomized approaches we employ range from sketched Krylov methods with incomplete orthogonalization and structured sketching transformations to streaming algorithms for tensor rounding. The promising performance of our new solver for linear tensor equations is demonstrated by many numerical results.

==> ex_01_pde_res.dat <==
1	0.709735052517082
2	0.587155600597471
3	0.540017311118127
4	0.527209318198616
5	0.514578208674506
6	0.506017223654918
7	0.504378976472072
8	0.500719355487272
9	0.472236733391834
10	0.456102759121847
11	0.454090250682105
12	0.453286217781243
13	0.434409592253111
14	0.41465363138896
15	0.403003496451421
16	0.402835495719252
17	0.391757463015412
18	0.389337991166295
19	0.388208598726367
20	0.385473612711282
21	0.381188833504109
22	0.38057853427415
23	0.377794681604297
24	0.359153089206807
25	0.348563084652892
26	0.339803535020709
27	0.332572367019189
28	0.33135887253917
29	0.326165725916848
30	0.326059056941414
31	0.324482883747728
32	0.314577158871105
33	0.312325898243812
34	0.30313136984905
35	0.29429394910512
36	0.28315456176486
37	0.27903387603033
38	0.276538015315565
39	0.275056732352092
40	0.274865269168951
41	0.274603247027709
42	0.270650449575833
43	0.270642222662836
44	0.270592739188428
45	0.249586992949395
46	0.248935566554297
47	0.247633600657316
48	0.247631386667433
49	0.247630669985439
50	0.247630370777175
51	0.239780387644382
52	0.227431718826137
53	0.219504035608081
54	0.21634638413829
55	0.200003210203182
56	0.199640691918578
57	0.199635480393783
58	0.199272205424225
59	0.184311713951689
60	0.180630409329014
61	0.1745640462124
62	0.160105744862153
63	0.157535786304894
64	0.157528232689411
65	0.157244342874838
66	0.144938545137643
67	0.136192569203002
68	0.13017976347971
69	0.128863453898292
70	0.119515491180902
71	0.106810360361479
72	0.106804274308131
73	0.10671675691697
74	0.106565955662995
75	0.106237678663589
76	0.101206259979228
77	0.09843435193574
78	0.0950824089685647
79	0.0920726935823004
80	0.0898370067114904
81	0.0873246719461118
82	0.0829553201185572
83	0.082765566635374
84	0.0826226571383714
85	0.0825776796005125
86	0.0825297019303113
87	0.0825266132989642
88	0.0821719582245475
89	0.077087087795198
90	0.071802618103635
91	0.06913715890295
92	0.0688532209660416
93	0.0658247953870813
94	0.0606543286135498
95	0.0582244586255242
96	0.0543314956070399
97	0.0516720129098301
98	0.043385086543325
99	0.0422925544358939
100	0.039616722495853
101	0.0376041460916003
102	0.037139729518824
103	0.0363536797627893
104	0.0347832020278578
105	0.0336444782128739
106	0.0322930011286458
107	0.0307076685121355
108	0.0296250614761661
109	0.0289370483446377
110	0.0277752180427779
111	0.0268770272719938
112	0.0258749391773038
113	0.0242745641409348
114	0.0233168611651967
115	0.0218075908503889
116	0.0207841997647886
117	0.0200850066669621
118	0.0192068923646184
119	0.0187932236144467
120	0.0181833272396172
121	0.0177384126188905
122	0.0172508165360732
123	0.0167256724638436
124	0.0162660296539673
125	0.0157117693189594
126	0.0152364856801987
127	0.0146896630959386
128	0.0142671224376124
129	0.0137619257156636
130	0.0134168678872628
131	0.0129680940113103
132	0.0126855497112651
133	0.0123340622450744
134	0.0120336200357064
135	0.0117507271151355
136	0.0117532238371905
137	0.0117558341751142
138	0.0117430825601526
139	0.0117477406345519
140	0.0117473664230096
141	0.011744175071113
142	0.0117385908537893
143	0.0116870895844968
144	0.0113520066539813
145	0.0111191536204554
146	0.00964304560637396
147	0.00940838986387594
148	0.00917884280608512
149	0.00905076613674208
150	0.00857573544487511
151	0.00848630778088878
152	0.00826859743374926
153	0.00811224828513972
154	0.00789013405629107
155	0.00758564989120625
156	0.00730093678187841
157	0.00686328363586559
158	0.00663232382518815
159	0.00629769430568386
160	0.00610845457963035
161	0.00598056635656065
162	0.00577703215590621
163	0.00570433968265841
164	0.00570237426169453
165	0.00569279549681535
166	0.00569446821633759
167	0.00569698075797335
168	0.00569665812627672
169	0.00569771019258904
170	0.00565660682029137
171	0.00561956745678287
172	0.00535847955177469
173	0.00448788325207078
174	0.00441791686998492
175	0.00430458779193458
176	0.00425019720776839
177	0.00406091659310709
178	0.00395947363723149
179	0.00377904292140655
180	0.00361215642642804
181	0.00354289712906904
182	0.00340377472232602
183	0.00332107257245113
184	0.00324570635083831
185	0.00313568328526095
186	0.0030652320564949
187	0.00296003563631977
188	0.00287018184823413
189	0.00279211775636866
190	0.00270044785305083
191	0.00263530866553972
192	0.00256783196004115
193	0.00249960759442832
194	0.00250054523796624
195	0.0024862827777645
196	0.00247672697666703
197	0.00247737846425215
198	0.00247724152160201
199	0.00247698385548474
200	0.00247742824674098
201	0.00247833016474317
202	0.00247371739327692
203	0.00246527505969927
204	0.00242518459016487
205	0.00226616896734292
206	0.00220714794389026
207	0.00187465082588195
208	0.00183210160046656
209	0.00179522457306399
210	0.00176388088519324
211	0.00174206892657913
212	0.00171046003915998
213	0.00164931531240215
214	0.00160039709973244
215	0.00150672547436631
216	0.00144679287460498
217	0.00138607098293224
218	0.00134009743622612
219	0.00130453824122111
220	0.00128067684156122
221	0.00124718823057691
222	0.00123313777433471
223	0.00119507406637305
224	0.0011819918472151
225	0.00114178409003245
226	0.00112173941688534
227	0.00108848041081214
228	0.00105626088126856
229	0.00102982073617878
230	0.00099100608107464
231	0.000968962939461846
232	0.000933843041006019
233	0.000914836241470927
234	0.000888531943547438
235	0.000872735979564342
236	0.000851941939606153
237	0.000836918569911431
238	0.000818585652488998
239	0.000803313981900295
240	0.000784018870093678
241	0.000769768161166031
242	0.000749518847195934
243	0.000736153294018917
244	0.000716972807903335
245	0.000704182925304116
246	0.000687445876098527
247	0.000674981097935197
248	0.000662033738038222
249	0.00065008553116858
250	0.000639709265391478
251	0.000628834549400701
252	0.00062092008316287
253	0.000611271567966538
254	0.000604497295653931
255	0.000596127359527701
256	0.000588510105147086
257	0.000581866084716346
258	0.000573572251918866
259	0.000567562229571407
260	0.000558223644837593
261	0.000552335239320147
262	0.000540959467976835
263	0.000535040113360888
264	0.000522925586938776
265	0.00051691494424762
266	0.000504510829315293
267	0.000497605722937074
268	0.000485322302179488
269	0.000477678120186668
270	0.000466195965656628
271	0.000458378399193389
272	0.000448315363733178
273	0.000440559822441307
274	0.00043096130662646
275	0.000424157278003459
276	0.000414868544123177
277	0.00040899544516952
278	0.000400263526542825
279	0.00039544487640629
280	0.000387171529309125
281	0.000382781870747711
282	0.000374909882162904
283	0.000370766862956594
284	0.00036336084961916
285	0.00035935805865004
286	0.000352412537496383
287	0.000348056022032698
288	0.000341603630728107
289	0.000336551718310144
290	0.000330610879366959
291	0.000325222394226642
292	0.000319810319232475
293	0.000313482309225664
294	0.000308101015043926
295	0.000301222638435015
296	0.000296374136732678
297	0.000289018622459344
298	0.000284275505946645
299	0.000276610074352576
300	0.000275028937635245
301	0.000274972873341954
302	0.00027475258553668
303	0.000274849866826421
304	0.000274764901713074
305	0.00027481439591178
306	0.000274710121872505
307	0.000268377262463253
308	0.00026494773394214
309	0.000262427415009792
310	0.000259777574354525
311	0.000253227745482695
312	0.00024833698270962
313	0.000239226109121248
314	0.000229505220920973
315	0.000221494464267155
316	0.000213359404050242
317	0.000207284385013682
318	0.000203634692983948
319	0.000199848069843115
320	0.000197861465418348
321	0.000195700125802001
322	0.000195612660910371
323	0.000195639638410249
324	0.000195675523538987
325	0.000195522962001705
326	0.000195555372775871
327	0.000195637155308991
328	0.000194064246995261
329	0.000194034864710829
330	0.000194081773381795
331	0.000194118986858853
332	0.000194192067481826
333	0.000194247451791965
334	0.000194323098992053
335	0.000187218530546019
336	0.000179576053351996
337	0.000176770527958262
338	0.000173513943582834
339	0.000168951839013739
340	0.000162400648764945
341	0.000158974862823712
342	0.000149887923079959
343	0.000146266660663478
344	0.000141765097553822
345	0.000138427753066755
346	0.000136659822678489
347	0.000134127472172168
348	0.000132603535184232
349	0.000130762847943639
350	0.000128724499153221
351	0.000127060872505854
352	0.000124365733643857
353	0.000122098807236924
354	0.000119192013818849
355	0.0001157921011554
356	0.000112787299202611
357	0.000108426920087264
358	0.000105546863874388
359	0.000100983991545482
360	9.85536547198766e-05
361	9.45952158675129e-05
362	9.26233772730513e-05
363	8.9612402467897e-05
364	8.79940833835911e-05
365	8.57468391548127e-05
366	8.42904379612713e-05
367	8.2578317513905e-05
368	8.12914801478572e-05
369	7.97894803972859e-05
370	7.85108898122783e-05
371	7.71075054723908e-05
372	7.57637669983003e-05
373	7.43146850139949e-05
374	7.29180916675519e-05
375	7.13773996636748e-05
376	6.98544875782309e-05
377	6.8200704050763e-05
378	6.65701988117088e-05
379	6.48354936922716e-05
380	6.31257487408202e-05
381	6.13338974563398e-05
382	5.96779238907573e-05
383	5.79514021972314e-05
384	5.64082532143827e-05
385	5.48790404341177e-05
386	5.35659482748714e-05
387	5.21777067165408e-05
388	5.10217241512157e-05
389	4.98583954295038e-05
390	4.89192409135727e-05
391	4.79317654789507e-05
392	4.71037081871644e-05
393	4.62457385988096e-05
394	4.55362892207871e-05
395	4.52685900530185e-05
396	4.44277569132207e-05
397	4.44116262854221e-05
398	4.42585815471678e-05
399	4.39063593940571e-05
400	4.34443516940182e-05
401	4.33455804995319e-05


==> ex_01_pde_stt_ranks.dat <==
1	1	1	1	1	1	1
2	1	2	2	2	2	1
3	1	3	3	3	3	1
4	1	4	4	4	4	1
5	1	5	5	5	5	1
6	1	6	6	6	6	1
7	1	7	7	7	7	1
8	1	8	8	8	8	1
9	1	8	8	8	8	1
10	1	8	8	8	8	1
11	1	9	9	9	9	1
12	1	10	10	10	10	1
13	1	10	10	10	10	1
14	1	10	10	10	10	1
15	1	11	11	11	11	1
16	1	11	12	12	11	1
17	1	11	12	12	11	1
18	1	11	13	13	11	1
19	1	11	14	14	11	1
20	1	11	15	14	11	1
21	1	11	15	15	11	1
22	1	12	17	17	12	1
23	1	12	17	17	12	1
24	1	12	19	19	12	1
25	1	12	19	19	12	1
26	1	12	19	19	12	1
27	1	12	19	19	12	1
28	1	12	18	18	12	1
29	1	12	18	18	12	1
30	1	12	18	18	12	1
31	1	12	18	18	12	1
32	1	12	18	18	12	1
33	1	12	18	18	12	1
34	1	12	18	18	12	1
35	1	12	18	18	12	1
36	1	12	18	18	12	1
37	1	12	18	18	12	1
38	1	12	18	18	12	1
39	1	12	17	17	12	1
40	1	12	16	17	12	1
41	1	12	16	17	12	1
42	1	12	16	16	12	1
43	1	12	16	16	12	1
44	1	12	16	16	12	1
45	1	12	16	16	12	1
46	1	11	16	16	11	1
47	1	11	16	16	11	1
48	1	11	15	16	11	1
49	1	11	15	15	11	1
50	1	11	15	15	11	1
51	1	11	15	15	11	1
52	1	11	15	15	11	1
53	1	11	15	15	11	1
54	1	11	15	15	11	1
55	1	11	15	15	11	1
56	1	11	14	15	11	1
57	1	11	14	15	11	1
58	1	11	14	15	11	1
59	1	11	14	15	11	1
60	1	11	14	15	11	1
61	1	11	14	15	11	1
62	1	11	14	15	11	1
63	1	11	14	15	11	1
64	1	11	14	14	11	1
65	1	11	14	14	11	1
66	1	11	14	14	11	1
67	1	11	14	14	11	1
68	1	11	14	14	11	1
69	1	11	14	14	11	1
70	1	11	14	14	11	1
71	1	11	14	14	11	1
72	1	11	14	13	11	1
73	1	11	14	13	11	1
74	1	11	13	13	11	1
75	1	11	13	13	11	1
76	1	11	13	13	11	1
77	1	11	13	13	11	1
78	1	11	13	13	11	1
79	1	11	13	13	11	1
80	1	11	13	13	11	1
81	1	11	13	13	11	1
82	1	11	13	13	11	1
83	1	10	13	13	11	1
84	1	10	13	13	11	1
85	1	10	13	13	11	1
86	1	10	13	13	10	1
87	1	10	13	13	10	1
88	1	10	13	13	10	1
89	1	10	13	13	10	1
90	1	10	13	13	10	1
91	1	10	13	13	10	1
92	1	10	13	13	10	1
93	1	10	13	13	10	1
94	1	10	13	13	10	1
95	1	10	13	13	10	1
96	1	10	13	13	10	1
97	1	10	13	13	10	1
98	1	10	13	13	10	1
99	1	10	13	13	10	1
100	1	10	13	13	10	1
101	1	10	13	13	10	1
102	1	10	13	13	10	1
103	1	10	13	13	10	1
104	1	10	13	13	10	1
105	1	10	13	13	10	1
106	1	10	13	13	10	1
107	1	10	13	13	10	1
108	1	10	13	13	10	1
109	1	10	13	13	10	1
110	1	10	13	13	10	1
111	1	10	13	13	10	1
112	1	10	13	13	10	1
113	1	10	13	13	10	1
114	1	10	13	13	10	1
115	1	10	13	13	10	1
116	1	10	13	13	10	1
117	1	10	13	13	10	1
118	1	10	13	13	10	1
119	1	10	13	13	10	1
120	1	10	13	13	10	1
121	1	10	13	13	10	1
122	1	10	13	13	10	1
123	1	10	13	13	10	1
124	1	10	13	13	10	1
125	1	10	13	13	10	1
126	1	10	13	13	10	1
127	1	10	13	13	10	1
128	1	10	13	13	10	1
129	1	10	13	13	10	1
130	1	10	13	13	10	1
131	1	10	13	13	10	1
132	1	10	13	13	10	1
133	1	10	13	13	10	1
134	1	10	13	13	10	1
135	1	10	13	13	10	1
136	1	9	13	13	9	1
137	1	9	13	13	9	1
138	1	9	13	13	9	1
139	1	9	13	13	9	1
140	1	9	13	13	9	1
141	1	9	13	13	9	1
142	1	9	13	13	9	1
143	1	9	13	13	9	1
144	1	9	13	13	9	1
145	1	9	13	13	9	1
146	1	9	13	13	9	1
147	1	9	13	13	9	1
148	1	9	13	13	9	1
149	1	9	13	13	9	1
150	1	9	13	13	9	1
151	1	9	13	13	9	1
152	1	9	13	13	9	1
153	1	9	13	13	9	1
154	1	9	13	13	9	1
155	1	9	13	13	9	1
156	1	9	13	13	9	1
157	1	9	13	13	9	1
158	1	9	13	13	9	1
159	1	9	13	13	9	1
160	1	9	13	13	9	1
161	1	9	13	13	9	1
162	1	9	13	13	9	1
163	1	9	13	13	9	1
164	1	9	12	12	9	1
165	1	9	12	12	9	1
166	1	9	12	12	9	1
167	1	9	12	12	9	1
168	1	9	12	12	9	1
169	1	9	12	12	9	1
170	1	9	12	12	9	1
171	1	9	12	12	9	1
172	1	9	12	12	9	1
173	1	9	12	12	9	1
174	1	9	12	12	9	1
175	1	9	12	12	9	1
176	1	9	12	12	9	1
177	1	9	12	12	9	1
178	1	9	12	12	9	1
179	1	9	12	12	9	1
180	1	9	12	12	9	1
181	1	9	12	12	9	1
182	1	9	12	12	9	1
183	1	9	12	12	9	1
184	1	9	12	12	9	1
185	1	9	12	12	9	1
186	1	9	12	12	9	1
187	1	9	12	12	9	1
188	1	9	12	12	9	1
189	1	9	12	12	9	1
190	1	9	12	12	9	1
191	1	9	12	12	9	1
192	1	9	12	12	9	1
193	1	9	12	12	9	1
194	1	9	12	11	9	1
195	1	9	12	11	9	1
196	1	9	12	11	9	1
197	1	9	12	11	9	1
198	1	9	11	11	9	1
199	1	9	11	11	9	1
200	1	9	11	11	9	1
201	1	9	11	11	9	1
202	1	9	11	11	9	1
203	1	9	11	11	9	1
204	1	9	11	11	9	1
205	1	9	11	11	9	1
206	1	9	11	11	9	1
207	1	9	11	11	9	1
208	1	9	11	11	9	1
209	1	9	11	11	9	1
210	1	9	11	11	9	1
211	1	9	11	11	9	1
212	1	9	11	11	9	1
213	1	9	11	11	9	1
214	1	9	11	11	9	1
215	1	9	11	11	9	1
216	1	9	11	11	9	1
217	1	9	11	11	9	1
218	1	9	11	11	9	1
219	1	9	11	11	9	1
220	1	9	11	11	9	1
221	1	9	11	11	9	1
222	1	9	11	11	9	1
223	1	9	11	11	9	1
224	1	9	11	11	9	1
225	1	9	11	11	9	1
226	1	9	11	11	9	1
227	1	9	11	11	9	1
228	1	9	11	11	9	1
229	1	9	11	11	9	1
230	1	9	11	11	9	1
231	1	9	11	11	9	1
232	1	9	11	11	9	1
233	1	9	11	11	9	1
234	1	9	11	11	9	1
235	1	9	11	11	9	1
236	1	9	11	11	9	1
237	1	9	11	11	9	1
238	1	9	11	11	9	1
239	1	9	11	11	9	1
240	1	9	11	11	9	1
241	1	9	11	11	9	1
242	1	9	11	11	9	1
243	1	9	11	11	9	1
244	1	9	11	11	9	1
245	1	9	11	11	9	1
246	1	9	11	11	9	1
247	1	9	11	11	9	1
248	1	9	11	11	9	1
249	1	9	11	11	9	1
250	1	9	11	11	9	1
251	1	9	11	11	9	1
252	1	9	11	11	9	1
253	1	9	11	11	9	1
254	1	9	11	11	9	1
255	1	9	11	11	9	1
256	1	9	11	11	9	1
257	1	9	11	11	9	1
258	1	9	11	11	9	1
259	1	9	11	11	9	1
260	1	9	11	11	9	1
261	1	9	11	11	9	1
262	1	9	11	11	9	1
263	1	9	11	11	9	1
264	1	9	11	11	9	1
265	1	9	11	11	9	1
266	1	9	11	11	9	1
267	1	9	11	11	9	1
268	1	9	11	11	9	1
269	1	9	11	11	9	1
270	1	9	11	11	9	1
271	1	9	11	11	9	1
272	1	9	11	11	9	1
273	1	9	11	11	9	1
274	1	9	11	11	9	1
275	1	9	11	11	9	1
276	1	9	11	11	9	1
277	1	9	11	11	9	1
278	1	9	11	11	9	1
279	1	9	11	11	9	1
280	1	9	11	11	9	1
281	1	9	11	11	9	1
282	1	9	11	11	9	1
283	1	9	11	11	9	1
284	1	9	11	11	9	1
285	1	9	11	11	9	1
286	1	9	11	11	9	1
287	1	9	11	11	9	1
288	1	9	11	11	9	1
289	1	9	11	11	9	1
290	1	9	11	11	9	1
291	1	9	11	11	9	1
292	1	9	11	11	9	1
293	1	9	11	11	9	1
294	1	9	11	11	9	1
295	1	9	11	11	9	1
296	1	9	11	11	9	1
297	1	9	11	11	9	1
298	1	9	11	11	9	1
299	1	9	11	11	9	1
300	1	8	11	11	9	1
301	1	8	11	11	9	1
302	1	8	11	11	9	1
303	1	8	11	11	9	1
304	1	8	11	11	9	1
305	1	8	11	11	9	1
306	1	8	11	11	9	1
307	1	8	11	11	9	1
308	1	8	11	11	9	1
309	1	8	11	11	9	1
310	1	8	11	11	9	1
311	1	8	11	11	9	1
312	1	8	11	11	9	1
313	1	8	11	11	9	1
314	1	8	11	11	9	1
315	1	8	11	11	9	1
316	1	8	11	11	9	1
317	1	8	11	11	9	1
318	1	8	11	11	9	1
319	1	8	11	11	9	1
320	1	8	11	11	9	1
321	1	8	11	11	9	1
322	1	8	10	11	9	1
323	1	8	10	10	9	1
324	1	8	10	10	9	1
325	1	8	10	10	9	1
326	1	8	10	10	9	1
327	1	8	10	10	9	1
328	1	8	10	10	8	1
329	1	8	10	10	8	1
330	1	8	10	10	8	1
331	1	8	10	10	8	1
332	1	8	10	10	8	1
333	1	8	10	10	8	1
334	1	8	10	10	8	1
335	1	8	10	10	8	1
336	1	8	10	10	8	1
337	1	8	10	10	8	1
338	1	8	10	10	8	1
339	1	8	10	10	8	1
340	1	8	10	10	8	1
341	1	8	10	10	8	1
342	1	8	10	10	8	1
343	1	8	10	10	8	1
344	1	8	10	10	8	1
345	1	8	10	10	8	1
346	1	8	10	10	8	1
347	1	8	10	10	8	1
348	1	8	10	10	8	1
349	1	8	10	10	8	1
350	1	8	10	10	8	1
351	1	8	10	10	8	1
352	1	8	10	10	8	1
353	1	8	10	10	8	1
354	1	8	10	10	8	1
355	1	8	10	10	8	1
356	1	8	10	10	8	1
357	1	8	10	10	8	1
358	1	8	10	10	8	1
359	1	8	10	10	8	1
360	1	8	10	10	8	1
361	1	8	10	10	8	1
362	1	8	10	10	8	1
363	1	8	10	10	8	1
364	1	8	10	10	8	1
365	1	8	10	10	8	1
366	1	8	10	10	8	1
367	1	8	10	10	8	1
368	1	8	10	10	8	1
369	1	8	10	10	8	1
370	1	8	10	10	8	1
371	1	8	10	10	8	1
372	1	8	10	10	8	1
373	1	8	10	10	8	1
374	1	8	10	10	8	1
375	1	8	10	10	8	1
376	1	8	10	10	8	1
377	1	8	10	10	8	1
378	1	8	10	10	8	1
379	1	8	10	10	8	1
380	1	8	10	10	8	1
381	1	8	10	10	8	1
382	1	8	10	10	8	1
383	1	8	10	10	8	1
384	1	8	10	10	8	1
385	1	8	10	10	8	1
386	1	8	10	10	8	1
387	1	8	10	10	8	1
388	1	8	10	10	8	1
389	1	8	10	10	8	1
390	1	8	10	10	8	1
391	1	8	10	10	8	1
392	1	8	10	10	8	1
393	1	8	10	10	8	1
394	1	8	10	10	8	1
395	1	8	10	10	8	1
396	1	8	10	10	8	1
397	1	8	10	10	8	1
398	1	8	10	10	8	1
399	1	8	10	10	8	1
400	1	8	10	10	8	1
401	1	8	10	10	8	1


==> ex_01_pde_tt_ranks.dat <==
1	1	1	1	1	1	1
2	1	2	2	2	2	1
3	1	3	3	3	3	1
4	1	4	4	4	4	1
5	1	5	5	5	5	1
6	1	6	6	6	6	1
7	1	7	7	7	7	1
8	1	8	8	8	8	1
9	1	9	9	9	9	1
10	1	10	10	10	10	1
11	1	11	11	11	11	1
12	1	12	12	12	12	1
13	1	13	13	13	13	1
14	1	14	14	14	14	1
15	1	15	15	15	15	1
16	1	16	16	16	16	1
17	1	17	17	17	17	1
18	1	17	18	18	17	1
19	1	18	19	19	18	1
20	1	18	20	20	18	1
21	1	19	21	21	19	1
22	1	20	22	22	20	1
23	1	20	23	23	20	1
24	1	21	24	24	21	1
25	1	21	25	25	21	1
26	1	22	26	26	22	1
27	1	22	27	27	22	1
28	1	22	28	28	22	1
29	1	23	29	29	23	1
30	1	24	29	29	24	1
31	1	24	31	31	24	1
32	1	25	32	32	25	1
33	1	25	32	32	25	1
34	1	25	33	33	25	1
35	1	25	34	34	25	1
36	1	26	34	34	26	1
37	1	26	35	35	26	1
38	1	27	37	37	27	1
39	1	27	37	37	27	1
40	1	27	38	38	27	1
41	1	27	38	39	27	1
42	1	28	39	39	28	1
43	1	28	39	39	28	1
44	1	29	41	41	29	1
45	1	29	41	41	29	1
46	1	30	41	41	30	1
47	1	30	44	44	30	1
48	1	30	43	43	30	1
49	1	31	44	44	31	1
50	1	31	45	45	31	1
51	1	32	45	45	32	1
52	1	32	47	47	32	1
53	1	32	48	48	32	1
54	1	33	48	48	33	1
55	1	33	48	48	33	1
56	1	33	50	50	33	1
57	1	34	50	50	34	1
58	1	34	51	51	34	1
59	1	34	53	52	34	1
60	1	35	54	53	35	1
61	1	35	54	53	35	1
62	1	36	54	53	36	1
63	1	37	56	56	37	1
64	1	36	56	57	36	1
65	1	37	57	57	37	1
66	1	37	59	58	37	1
67	1	38	58	58	38	1
68	1	38	58	58	38	1
69	1	38	60	60	38	1
70	1	39	61	61	39	1
71	1	39	60	60	39	1
72	1	40	62	62	40	1
73	1	40	64	64	40	1
74	1	41	65	64	41	1
75	1	41	65	65	41	1
76	1	41	67	66	41	1
77	1	42	67	67	42	1
78	1	42	70	70	42	1
79	1	42	71	71	42	1
80	1	43	72	71	43	1
81	1	44	73	73	44	1
82	1	44	76	76	44	1
83	1	44	77	78	44	1
84	1	45	78	79	45	1
85	1	45	81	81	45	1
86	1	45	83	83	45	1
87	1	45	83	83	46	1
88	1	46	83	84	46	1
89	1	46	85	85	46	1
90	1	47	86	86	47	1
91	1	47	87	87	47	1
92	1	48	89	90	48	1
93	1	48	92	92	48	1
94	1	48	94	94	48	1
95	1	49	96	96	49	1
96	1	49	97	98	49	1
97	1	49	98	98	49	1
98	1	50	99	100	50	1
99	1	50	102	102	50	1
100	1	50	102	102	50	1
101	1	51	105	105	51	1
102	1	51	110	111	51	1
103	1	51	110	111	51	1
104	1	52	112	112	52	1
105	1	52	115	115	52	1
106	1	53	119	119	53	1
107	1	53	122	122	53	1
108	1	53	126	126	53	1
109	1	54	130	130	54	1
110	1	54	131	132	54	1
111	1	54	136	137	55	1
112	1	55	137	139	55	1
113	1	55	141	143	55	1
114	1	55	145	146	55	1
115	1	56	150	152	56	1
116	1	56	152	153	56	1
117	1	56	153	154	56	1
118	1	57	161	161	57	1
119	1	57	165	166	57	1
120	1	57	168	168	57	1
121	1	57	173	173	57	1
122	1	58	178	178	58	1
123	1	58	177	177	58	1
124	1	58	194	194	58	1
125	1	58	208	208	58	1
126	1	58	208	208	58	1
127	1	58	216	216	58	1


==> ex_0_res_vs_sres.dat <==
1	0.755594770612093	0.746121643632534
2	0.615242992186986	0.567768480262777
3	0.527546051422679	0.49306365480809
4	0.470340076122177	0.45244353703454
5	0.437461897551554	0.423190085586458
6	0.410831459733371	0.396646456042196
7	0.382141649118499	0.370143617313963
8	0.360861922363203	0.329966865064953
9	0.334295158632497	0.306365049138299
10	0.309561677706128	0.276888342057505
11	0.284143791601449	0.251563018791313
12	0.263547989061081	0.237143146286569
13	0.244828708846292	0.219346073480024
14	0.218456831814228	0.199030057932834
15	0.197720891415964	0.183587310289477
16	0.175136574083758	0.163072134725237
17	0.14938331057757	0.139439109987439
18	0.128717655624523	0.118785389138895
19	0.109244429476908	0.0958590042610523
20	0.0940824396031303	0.0810060705530374
21	0.0757155267857059	0.063179035137182
22	0.0613162671881964	0.0508523302765296
23	0.0488143475815041	0.0413513945766358
24	0.0387004289802523	0.0333259712226866
25	0.0291738415062107	0.0246863446415641
26	0.0227678524411647	0.0195773827150683
27	0.0174125667575993	0.0149587086780238
28	0.0132562332938833	0.0114231108412163
29	0.0098149527768989	0.00855544962945172
30	0.00691042782380235	0.00622839749776463
31	0.00515114005656189	0.00438133113493491
32	0.0037032141963069	0.00319032633260522
33	0.00272942387375001	0.00238582165608445
34	0.00211322626765499	0.00178217518506981
35	0.00171077189678316	0.0014258600047966
36	0.00141727603378025	0.00119350648871627
37	0.0012096454128041	0.0010043287798144
38	0.00104469991130278	0.000848196885559243
39	0.000891828710122486	0.000734828910665423
40	0.000737805972768588	0.000615547556661466
41	0.000685906341278736	0.000545045254193319
42	0.000660904633341249	0.000489182053861379
43	0.000604963114909529	0.0004397762518681
44	0.000519065356808037	0.00040785306214547
45	0.000579644451735848	0.000351281438604328
46	0.000386184725395587	0.000325015000527574
47	0.000384101819097845	0.000303276261485364
48	0.000381001353620745	0.000281626415004097
49	0.000332605686262742	0.000253348237209835
50	0.000355282151596031	0.000229871603527623
51	0.000519139897313366	0.000191806382256918
52	0.000348344180423004	0.000189752972245582
53	0.000487652842681708	0.000187593934113735
54	0.000278808326226996	0.000171668679857199
55	0.000329719869214453	0.000154322724467374
56	0.000859740066765981	0.000129068875043985
57	0.000891167669173139	0.000128488222097082
58	0.000788727711881086	0.000127818215239052
59	0.0010324766878219	8.51096636635629e-05
60	0.000513957287888972	8.35271734814094e-05
61	0.000968144689821382	6.62359115077604e-05
62	0.000518009588093366	5.2615002378022e-05
63	0.00119386766733512	4.373542288677e-05
64	0.000790314624568568	3.28389089566997e-05
65	0.000655911130258007	2.51261764727382e-05
66	0.00282467857031392	2.13453220098247e-05
67	0.00344817479564209	1.44539835207937e-05
68	0.00415043032539868	1.34790720429886e-05
69	0.00408387842005879	1.34735764826523e-05
70	0.00494321265150738	1.32275825765937e-05
71	0.00339213560970059	1.31527300107189e-05
72	0.00334915999222707	1.25549242865959e-05
73	0.0072302124987493	8.60640542064016e-06
74	0.0050573675779247	7.95513099819793e-06
75	0.00299345214348651	7.24349433431989e-06
76	0.00245692551819827	7.13950908608745e-06
77	0.00212198331197147	5.70712651071303e-06
78	0.00987503149423479	5.19278022186098e-06
79	0.00306712976755589	4.33462567192052e-06
80	0.0226493397290824	3.71112179335689e-06
81	0.0143419436479436	2.99469780407131e-06


==> ex_1_times_stt.dat <==
3	12.481176
4	30.316895
5	58.936398
6	80.035357
7	123.685464
8	161.532578
9	185.470424


==> ex_1_times_tt.dat <==
3	190.383283
4	476.005972
5	810.065156
6	1518.21863


==> ex_2_stt_ranks.dat <==
1	2
2	3
3	4
4	5
5	6
6	7
7	8
8	9
9	10
10	11
11	12
12	13
13	14
14	13
15	14
16	14
17	15
18	15
19	16
20	16
21	16
22	17
23	18
24	21
25	22
26	23
27	25
28	25
29	27
30	28
31	31
32	32
33	34
34	35
35	35
36	34
37	33
38	32
39	31
40	30
41	29
42	28
43	27
44	26
45	25
46	24
47	24
48	24
49	23
50	22
51	21
52	21
53	20
54	20
55	20
56	20
57	20
58	20
59	19
60	19
61	19
62	19
63	19
64	19
65	19
66	19
67	19
68	19
69	19
70	19
71	19
72	19
73	19
74	19
75	19
76	18
77	18
78	18
79	18
80	18
81	18
82	18
83	18
84	18
85	18
86	18
87	17
88	17
89	17
90	17
91	17
92	17
93	17
94	17
95	17
96	17
97	17
98	17
99	17
100	17
101	17
102	17
103	17
104	17
105	17
106	17
107	17
108	17
109	17
110	17
111	16
112	16
113	16
114	16
115	16
116	16
117	16
118	16
119	16
120	16
121	16
122	16
123	16
124	16
125	15
126	15
127	15
128	15
129	15
130	15
131	15
132	15
133	15
134	15
135	15
136	15
137	15
138	15
139	15
140	15
141	15
142	15
143	15
144	15
145	15
146	15
147	15
148	15
149	15
150	15
151	15
152	15
153	15
154	15
155	15
156	15
157	15
158	15
159	15
160	15
161	15
162	15
163	15
164	15
165	15
166	15
167	15
168	15
169	15
170	15
171	15
172	15
173	15
174	15
175	15
176	15
177	15
178	15
179	15
180	15
181	15
182	15
183	15
184	15
185	15
186	15
187	15
188	15
189	15
190	15
191	15
192	15
193	15
194	15
195	14
196	14
197	14
198	14
199	14
200	14
201	14
202	14
203	14
204	14
205	14
206	14
207	14
208	14
209	14
210	14
211	14
212	14
213	14
214	14
215	14
216	14
217	13
218	13
219	13
220	13
221	13
222	13
223	13
224	13
225	13
226	13
227	13
228	13
229	13
230	13
231	13
232	13
233	13
234	13
235	13
236	13
237	13
238	13
239	13
240	13
241	13
242	13
243	13
244	13
245	13
246	13
247	13
248	13
249	13
250	13
251	13
252	13
253	13
254	13
255	13
256	13
257	13
258	13
259	13
260	13
261	13
262	13
263	13
264	13
265	13
266	13
267	13
268	13
269	13
270	13
271	13
272	13
273	13
274	13
275	13
276	13
277	13
278	13
279	13
280	13
281	13
282	13
283	13
284	13
285	13
286	13
287	13
288	13
289	13
290	13
291	13
292	13
293	13
294	13
295	13
296	13
297	13
298	13
299	13
300	13
301	13
302	13
303	13
304	13
305	13
306	13
307	13
308	13
309	13
310	13
311	13
312	13
313	13
314	13
315	13
316	12
317	12
318	12
319	12
320	12
321	12
322	12
323	12
324	12
325	12
326	12
327	12
328	12
329	12
330	12
331	12
332	12
333	12
334	12
335	12
336	12
337	12
338	12
339	12
340	12
341	12
342	12
343	12
344	12
345	12
346	12
347	12
348	12
349	12
350	12
351	12
352	12
353	12
354	12
355	12
356	12
357	12
358	12
359	12
360	12
361	12
362	12
363	12
364	12
365	12
366	12
367	12
368	12
369	12
370	12
371	12
372	12
373	12
374	12
375	12
376	12
377	12
378	12
379	12
380	12
381	12
382	12
383	12
384	12
385	12
386	12
387	12
388	12
389	12
390	12
391	12
392	12
393	12
394	12
395	12
396	12
397	12
398	12
399	12
400	12


==> ex_2_time.dat <==
39.723843	429.002564


==> ex_2_tt_ranks.dat <==
1	2
2	3
3	4
4	5
5	6
6	7
7	8
8	9
9	10
10	11
11	12
12	13
13	14
14	15
15	16
16	17
17	18
18	19
19	20
20	22
21	24
22	26
23	28
24	29
25	32
26	34
27	35
28	37
29	38
30	39
31	41
32	42
33	44
34	45
35	46
36	47
37	47
38	48
39	50
40	50
41	53
42	54
43	55
44	56
45	57
46	58
47	60
48	60
49	61
50	62
51	64
52	64
53	64
54	66
55	67
56	67
57	68
58	69
59	71
60	71
61	72
62	74
63	75
64	74
65	76
66	76
67	75
68	77
69	77
70	79
71	79
72	78
73	81
74	80
75	81
76	82
77	81
78	83
79	83
80	82
81	85
82	83
83	85
84	85
85	82
86	87
87	86
88	85
89	87
90	84
91	87
92	85
93	85
94	87
95	83
96	85
97	85
98	83
99	84
100	80
101	83
102	81
103	80
104	83
105	81
106	81
107	82
108	80
109	82
110	80
111	81
112	81
113	79
114	80
115	80
116	81
117	78
118	77
119	80


==> ex_3_res_vs_sres_dim_3.dat <==
1	0.807067749017247	0.807067749017245
2	0.681357049177502	0.681357049177501
3	0.647462730422032	0.647462730422028
4	0.623115490744969	0.623115490744966
5	0.611982115069131	0.611982115069133
6	0.591165466290519	0.591165466290515
7	0.580105832878082	0.58010583287808
8	0.566735712268488	0.566735712268491
9	0.55188447141819	0.551884471418186
10	0.534540164452022	0.534540164452027
11	0.517325846653452	0.517325846653447
12	0.491378614172559	0.491378602463065
13	0.485774562894701	0.48577456574483
14	0.482296181930376	0.482296185422912
15	0.470014433484784	0.470014434068303
16	0.457445414690929	0.4574453897534
17	0.435678670478619	0.435678611822833
18	0.422364153276584	0.422364157394342
19	0.412422370336633	0.412422378245414
20	0.400008255394576	0.400008258530152
21	0.395551724684433	0.395551728623211
22	0.381899851793393	0.381899906965022
23	0.372379288610407	0.372379287882015
24	0.359765051607468	0.359765073642245
25	0.347276930075961	0.347276925861268
26	0.33301695642173	0.333016937989751
27	0.318867753100513	0.318867756923237
28	0.300387004075208	0.300387012183788
29	0.285773678247547	0.285773670712929
30	0.26785680766727	0.267856794772582
31	0.255793907551372	0.255793894827816
32	0.243198708524726	0.24319875176682
33	0.219546703467398	0.219546710444961
34	0.201392326784561	0.201392312603997
35	0.182968730818039	0.182968725159019
36	0.174695088295448	0.174695063983102
37	0.164270085309868	0.16427010229545
38	0.149868212912373	0.149868214912801
39	0.145705468619319	0.145705463368205
40	0.138603086867676	0.138603070806083
41	0.134719444100416	0.13471944700285
42	0.122135060616844	0.12213504391185
43	0.106963670299928	0.106963673162643
44	0.105883702057523	0.105883703673088
45	0.0975301542205781	0.0975301432794593
46	0.0975204663115935	0.0975204556031609
47	0.0847472162372674	0.0847472099362699
48	0.0812431289023201	0.0812431458424745
49	0.076589132545947	0.0765890758593818
50	0.0660242651401953	0.0660243072370439
51	0.0612096343305815	0.0612096762614603
52	0.0571558245699122	0.0571557992883191
53	0.0466686518659433	0.0466682948553613
54	0.0425097316192867	0.0425095321550041
55	0.0380428358886773	0.0380429619686135
56	0.033282258744952	0.0332820493136251
57	0.0287185125596375	0.0287184046413741
58	0.0245167682082895	0.0245140919413564
59	0.0194584624245993	0.0194562012814037
60	0.0170076068168767	0.0170105610815311
61	0.0144402762883294	0.0144429093049035
62	0.0129272094739828	0.0129218426808336
63	0.0112822518687345	0.0112889374049146
64	0.0106959099754977	0.010687765082971
65	0.00970751049353536	0.00969518495372404
66	0.00894334071792434	0.00896837321520452
67	0.00817229210074893	0.00817861315277632
68	0.00763475260829753	0.00765841796081841
69	0.0075145092301425	0.00752223042741695
70	0.00745091965181064	0.00746563264366455
71	0.00742606207341241	0.00744446546604116
72	0.00740208035475202	0.00741699250508449
73	0.00736456492687247	0.0073702454039762
74	0.00735616348356391	0.00736370985569877
75	0.00735621297908395	0.00736300476798143
76	0.00724776369751771	0.00724644176274495
77	0.00644089519391981	0.00643751855953555
78	0.00619863293015119	0.0062003069404319
79	0.00585104937823467	0.00585157964662013
80	0.00567463732495735	0.00566464801140693
81	0.00527521271814705	0.00526548437759439
82	0.00474913677134175	0.00474831003481245
83	0.00452586583292308	0.00452732141933639
84	0.00449630448733586	0.00449416078035428
85	0.0042719865905749	0.00426840321964704
86	0.00406538447429471	0.00406458512719869
87	0.00393013912394715	0.00393249853660767
88	0.00361571348541758	0.00361532273177214
89	0.00328579071320679	0.00326697963619732
90	0.00321541423142494	0.00322408122181446
91	0.00316402320169575	0.0031650858604041
92	0.00302841810481761	0.0030282801707722
93	0.00284844487889936	0.00285695306879446
94	0.00283317097601882	0.00282758505166459
95	0.00272550184251361	0.00271267904592115
96	0.00257347347795539	0.00258901728216774
97	0.00242511364196402	0.00244357053900726
98	0.00238632854832316	0.00239160082239584
99	0.00232040991650423	0.00232662549230712
100	0.00217755293401616	0.00218085224528002
101	0.00211534779433471	0.00210548804765933
102	0.00197401133491008	0.00195926595654561
103	0.00188239610881559	0.00188138457441887
104	0.00181306538263385	0.00180064793763885
105	0.00173969273725109	0.00173738978150258
106	0.00160177455967316	0.00159772762745616
107	0.00157342977045592	0.00155060395577548
108	0.00149675720448374	0.00148709838218544
109	0.00144381029498283	0.00144205713880968
110	0.0014005338525012	0.00139027341633295
111	0.00136500626456006	0.00135889404270763
112	0.00130273416428554	0.00129559047915499
113	0.00127442303182785	0.00125868648814171
114	0.00122288392207809	0.00121687285889596
115	0.00118359431422219	0.00118153411396797
116	0.00117240810935193	0.00116254329516532
117	0.00115046639449651	0.00115206397432949
118	0.00113152385686038	0.00112877980439873
119	0.00111304687462493	0.00109789604640256
120	0.00106255443943125	0.00105467400166012
121	0.00102838688717651	0.00101262263906725
122	0.000970961834234163	0.000966178089192131
123	0.000935571743945792	0.000929105329232086
124	0.000911993989843838	0.000908242940755956
125	0.000859965659056427	0.000852852270116347
126	0.000835531542787875	0.000824941645870117
127	0.000804094656638113	0.000798515380193223
128	0.000774333554561518	0.000770565436008245
129	0.000760739664593364	0.000739851112994965
130	0.000738744643142651	0.000718549184513195
131	0.000700946843919538	0.000684572139901275
132	0.000682011846778753	0.00066661403787797
133	0.000655092403641281	0.000635654468927721
134	0.000619795261395161	0.000615853779526741
135	0.000601409130605327	0.000589189801584806
136	0.000586973020573157	0.000568210281897581
137	0.000561438762470145	0.000541969026444707
138	0.000528139089649206	0.000525417039320508
139	0.000500442862093519	0.000493553247963543
140	0.000484962324527061	0.000479445650757989
141	0.00046003700005094	0.000454422471878113
142	0.000433636492666784	0.000425807390303928
143	0.000403276508901319	0.000400908132882706
144	0.000387197077561223	0.000378480783818966
145	0.000372887411589248	0.00036002398249156
146	0.000354661374595094	0.000340336967810577
147	0.000335177685137091	0.000318687342830577
148	0.000310292764739662	0.000301183632334176
149	0.00029621675272863	0.000283363069022894
150	0.00028405191990239	0.000273094912170343
151	0.000272353005566766	0.000262717271966156
152	0.000260238944008116	0.000248964874771622
153	0.000251728140003938	0.000243458544076083
154	0.00023541276964594	0.000227034820228321
155	0.000225259595602002	0.000214604477016907
156	0.000210116356495275	0.000201889160586859
157	0.000201509418178914	0.000192577284733778
158	0.000192038106446318	0.000179496564342723
159	0.000182473788681786	0.000171672728698453
160	0.000174263922981844	0.000160355984517689
161	0.000162651799227397	0.000154503393262811
162	0.000152107399586131	0.000148923375455208
163	0.000149220798571974	0.000146305289356704
164	0.000148184503847129	0.000141989457289195
165	0.000136983906476748	0.000130679583844116
166	0.000129602911132621	0.000124446866208274
167	0.000127511492253324	0.000118811030006883
168	0.000124249797115228	0.000115185345025869
169	0.000118285037228648	0.000110256641934842
170	0.000116758485099881	0.000104893708521329
171	0.000109650896576868	0.000101726062397777
172	0.000105202382642068	9.88431915217939e-05
173	0.000100684077348452	9.43250035243962e-05
174	9.75003344532423e-05	9.21671834117012e-05
175	9.47156179311953e-05	8.69529376454045e-05
176	9.13728573738756e-05	8.25857137298403e-05
177	8.54993845165159e-05	7.98060376928541e-05
178	8.50818559870929e-05	7.73695705667719e-05
179	8.26919919636496e-05	7.65769827790983e-05
180	7.7623308511854e-05	7.19495072680075e-05
181	7.80787828368501e-05	7.10379878327159e-05
182	7.03740103753371e-05	6.55480142614621e-05
183	6.87015607191362e-05	6.45328579347361e-05
184	6.63803115378156e-05	6.154161153534e-05
185	6.58567879843921e-05	6.07202435603529e-05
186	6.00547430077574e-05	5.71673529042532e-05
187	6.04007993583404e-05	5.65748048139835e-05
188	5.93589771648363e-05	5.4482514033702e-05
189	5.66514639064373e-05	5.3554345126922e-05
190	5.6021346439336e-05	5.35845250544091e-05
191	5.76780667486232e-05	5.34308936238357e-05
192	5.5259659381661e-05	5.29816660979884e-05
193	5.6170028363565e-05	5.29396308028297e-05
194	5.47511174869661e-05	5.28289788057111e-05
195	5.45504398738473e-05	5.20629679955837e-05
196	5.36127071595351e-05	5.2135923497633e-05
197	5.27144343641256e-05	4.99092109418215e-05
198	4.92323555178961e-05	4.75324017216759e-05
199	4.85401309424137e-05	4.59552287181241e-05
200	4.6488865852923e-05	4.39350775713111e-05
201	4.45149567286197e-05	4.22276038707085e-05
202	4.2642051664901e-05	4.07219239191641e-05
203	4.32096308299913e-05	4.00578053913685e-05
204	4.10158877056733e-05	3.86668222831129e-05
205	3.99943808152563e-05	3.78514662454034e-05
206	3.92611200915532e-05	3.72869546228024e-05
207	3.88667469249227e-05	3.70514869219369e-05
208	3.81279282916819e-05	3.64637015861176e-05
209	3.86531276354381e-05	3.6127944358846e-05
210	3.78633675357488e-05	3.52091642624261e-05
211	3.74039968054914e-05	3.48403801508378e-05
212	3.64275050986281e-05	3.36014420888285e-05
213	3.56925249366522e-05	3.31216597887242e-05
214	3.6090542917261e-05	3.25629489829246e-05
215	3.30228911878936e-05	3.12705521596945e-05
216	3.25816639096085e-05	3.0145152141033e-05
217	3.09758025243639e-05	2.94594168672201e-05
218	3.01714020699998e-05	2.82609193434959e-05
219	2.86208091824311e-05	2.77587762607489e-05
220	2.895131642985e-05	2.69040124994379e-05
221	2.91078656874359e-05	2.62293278021706e-05
222	2.79750221983619e-05	2.62752059014675e-05
223	2.81394700084095e-05	2.62031240167934e-05
224	2.82382057464436e-05	2.61925097536823e-05
225	2.82183337575347e-05	2.63415070510617e-05
226	2.77473119790447e-05	2.61191322180032e-05
227	2.80738994183426e-05	2.61795940411378e-05
228	2.7143720901826e-05	2.53833432581677e-05
229	2.55595773785644e-05	2.42461458450864e-05
230	2.49662285549355e-05	2.39086525948309e-05
231	2.46036839694146e-05	2.3286460240609e-05
232	2.4397935572795e-05	2.30273063385305e-05
233	2.36579179963379e-05	2.27010646654667e-05
234	2.34469089458409e-05	2.20386945769646e-05
235	2.27887659237383e-05	2.1543405736437e-05
236	2.21352444874307e-05	2.08882230395882e-05
237	2.15356127030168e-05	2.03245102789185e-05
238	2.08730482045897e-05	1.97834873199802e-05
239	2.03462084514951e-05	1.95846727549348e-05
240	2.02186133758742e-05	1.89085900020479e-05
241	1.98453357976683e-05	1.8476313595246e-05
242	1.94238784620041e-05	1.79415668770733e-05
243	1.83940395766157e-05	1.7515567101179e-05
244	1.8105415948402e-05	1.7104533474783e-05
245	1.77827793307525e-05	1.68737648561196e-05
246	1.76646973223936e-05	1.63163700122141e-05
247	1.7029781848799e-05	1.58832448348542e-05
248	1.69787925133488e-05	1.57132039307178e-05
249	1.67615918421573e-05	1.54476418758994e-05
250	1.59239208693545e-05	1.49263943447946e-05
251	1.52632428376575e-05	1.44705527535914e-05
252	1.47335248503113e-05	1.38774451309951e-05
253	1.38959976376314e-05	1.31465915426384e-05
254	1.3563596297732e-05	1.26931086063663e-05
255	1.31715823527301e-05	1.22734748409655e-05
256	1.26607402995935e-05	1.17392954867005e-05
257	1.19275537467573e-05	1.09070355036337e-05
258	1.15993928535742e-05	1.05845115270875e-05
259	1.10083821626611e-05	1.01285157788927e-05
260	1.05867945255359e-05	9.93309592588442e-06
261	1.05457822766499e-05	9.58105334945597e-06
262	1.00981501759162e-05	9.26349634932954e-06
263	9.84483897396913e-06	9.01650261988199e-06
264	9.72264749008885e-06	8.73811483918981e-06
265	9.08896712168798e-06	8.44830295954826e-06
266	9.19723955169205e-06	8.14554497870351e-06
267	8.81416111378157e-06	7.97271581018517e-06
268	8.57466238740113e-06	7.69188886490259e-06
269	8.19126513354539e-06	7.39050578201432e-06
270	8.13552573837425e-06	7.1528275946809e-06
271	7.51710108083918e-06	6.94166254425814e-06
272	7.33103380414411e-06	6.70766370557765e-06
273	6.87662058100826e-06	6.25965980197719e-06
274	6.81577151000471e-06	6.0448785239998e-06
275	6.30899820273169e-06	5.64926463422208e-06
276	5.8135647008952e-06	5.34058113101695e-06
277	5.45831861384612e-06	5.02699191738951e-06
278	5.4843746813842e-06	4.82210461813938e-06
279	5.17677093541296e-06	4.69596135885777e-06
280	5.31567551424979e-06	4.52054085528067e-06
281	4.98294365928888e-06	4.37609609679279e-06
282	4.85767081661517e-06	4.27402336504864e-06
283	4.53889865669e-06	4.17191884547504e-06
284	4.51825012984862e-06	3.99832596676469e-06
285	4.53288534802281e-06	3.93183753461426e-06
286	4.24350314866676e-06	3.75050564768677e-06
287	4.08225848413439e-06	3.60005601880415e-06
288	4.05739778180631e-06	3.52060774494274e-06
289	4.04472959220332e-06	3.51978446471661e-06
290	3.85630775948003e-06	3.41345302333203e-06
291	3.9538611868037e-06	3.36792433009027e-06
292	3.95083590506282e-06	3.3198131899107e-06
293	3.65184256723631e-06	3.22409101957745e-06
294	3.58157601366514e-06	3.13905116950933e-06
295	3.51250853202646e-06	3.05843782966764e-06
296	3.50724742843694e-06	2.98024862295285e-06
297	3.30684567703626e-06	2.93781180170308e-06
298	3.15251149633352e-06	2.83130966536748e-06
299	3.22003881431694e-06	2.77049757845079e-06
300	3.09693363220504e-06	2.73565755201213e-06
301	3.0634775027413e-06	2.68549842401357e-06
302	2.9825100896181e-06	2.64582016235209e-06
303	2.94143295445043e-06	2.61485651423256e-06
304	2.92965782148941e-06	2.57634809953667e-06
305	2.78254125790087e-06	2.56442963589482e-06
306	2.84820862222379e-06	2.55016805316416e-06
307	2.68209258469384e-06	2.49569549699685e-06
308	2.77357724500763e-06	2.45362442807707e-06
309	2.64429444260117e-06	2.3444617415281e-06
310	2.60063430180326e-06	2.2591576763655e-06
311	2.62158467116267e-06	2.22209658112002e-06
312	2.444435294817e-06	2.18294066752331e-06
313	2.58035414346084e-06	2.15987784930404e-06
314	2.46515268922358e-06	2.15932279397732e-06
315	2.45081601334422e-06	2.15120430555607e-06
316	2.3836480634349e-06	2.0707226233094e-06
317	2.34303629819105e-06	2.0280621244712e-06
318	2.26948564350751e-06	1.96736222414807e-06
319	2.19834228638212e-06	1.94376119847027e-06
320	2.23226859926314e-06	1.92191868092698e-06
321	2.1725882598235e-06	1.92068664131442e-06
322	2.11748525202502e-06	1.89481633887874e-06
323	2.10104594053141e-06	1.88003190440795e-06
324	2.03379502506157e-06	1.84236072254151e-06
325	2.01706011588042e-06	1.79460446078026e-06
326	1.91667192046986e-06	1.7211206783493e-06
327	1.86183269709288e-06	1.67710978293684e-06
328	1.80484034186126e-06	1.64303466348269e-06
329	1.78928545609658e-06	1.6215772242998e-06
330	1.77853757635308e-06	1.59112862353774e-06
331	1.68536459793585e-06	1.57287207158211e-06
332	1.67694940286269e-06	1.54399122399526e-06
333	1.6579050655614e-06	1.54310033983109e-06
334	1.66550856855752e-06	1.45256522607799e-06
335	1.58284448268255e-06	1.42058346735544e-06
336	1.545946932777e-06	1.39167840607378e-06
337	1.50950109307836e-06	1.32782918155132e-06
338	1.45447809656833e-06	1.30877232275524e-06
339	1.44214506035479e-06	1.26970372241307e-06
340	1.42327006768686e-06	1.26003595682138e-06
341	1.40542460288147e-06	1.22756083487882e-06
342	1.40561642137212e-06	1.22643404696479e-06
343	1.33737036986294e-06	1.19054587517776e-06
344	1.29696109433166e-06	1.13024390958267e-06
345	1.26208915277033e-06	1.11470010343237e-06
346	1.24385461495593e-06	1.10033789021456e-06
347	1.16717009983098e-06	1.07083076813207e-06
348	1.1474774941918e-06	1.03456473765107e-06
349	1.12393904558108e-06	1.01174135901498e-06
350	1.09233314193858e-06	9.91781202621935e-07
351	1.06020852166886e-06	9.66575815056261e-07
352	1.04875193080089e-06	9.51549440324646e-07
353	1.02106051150541e-06	9.28879883473694e-07
354	1.00677733698e-06	9.07375961233449e-07
355	9.84199529355129e-07	8.84283238392464e-07
356	9.68828245492537e-07	8.77516144989379e-07
357	9.54117880345049e-07	8.63776391883394e-07
358	9.35414770084554e-07	8.47437232925175e-07
359	9.21226390761345e-07	8.22296727966474e-07
360	9.02729460151753e-07	8.06362421328364e-07
361	8.88671119005637e-07	8.00361609604958e-07
362	8.88519877826173e-07	7.92761338892001e-07
363	8.57683817990382e-07	7.70534326873757e-07
364	8.43166283388198e-07	7.62938323862596e-07
365	8.28931196454185e-07	7.38637910688439e-07
366	8.16115322074852e-07	7.18995342735241e-07
367	7.97513925076928e-07	7.01688926078407e-07
368	7.62225989995593e-07	6.88235664430279e-07
369	7.44971396986108e-07	6.70390900886205e-07
370	7.33988688356528e-07	6.67845642612611e-07
371	7.1448673258102e-07	6.50550046384646e-07
372	7.12758727378593e-07	6.39860038398993e-07
373	6.91424499735973e-07	6.17478752855491e-07
374	6.8321201455855e-07	6.08131201357914e-07
375	6.6901440416215e-07	5.9343081460541e-07
376	6.60649248118222e-07	5.89992378255554e-07
377	6.50606226400484e-07	5.67896315116126e-07
378	6.44785505446542e-07	5.67208610731702e-07
379	6.20777203965527e-07	5.46897054296881e-07
380	6.09476006884084e-07	5.35321444887534e-07
381	5.96951119969726e-07	5.28098499596994e-07
382	5.9121552837815e-07	5.22771526738022e-07
383	5.81470699445068e-07	5.12941097702361e-07
384	5.69028078619815e-07	5.0227720674825e-07
385	5.63992159028476e-07	4.95045901424879e-07
386	5.51857311389032e-07	4.8104840798412e-07
387	5.43026244940396e-07	4.73695628155543e-07
388	5.33503583448025e-07	4.66877494278532e-07
389	5.24558147387386e-07	4.59157450964787e-07
390	5.18863980757917e-07	4.56246191881728e-07
391	5.15836038766426e-07	4.5844508241425e-07
392	5.01785880171165e-07	4.47638899530559e-07
393	4.92605448444944e-07	4.38317587335028e-07
394	4.81883784770251e-07	4.27580580415751e-07
395	4.76885931410498e-07	4.21799758189075e-07
396	4.69064254274177e-07	4.19221572342446e-07
397	4.61547081586363e-07	4.05428989221514e-07
398	4.56029529534667e-07	4.02810864599175e-07
399	4.51360534096543e-07	3.96395004842836e-07
400	4.50147328075878e-07	3.91162276832316e-07
401	4.41628467806853e-07	3.82599298170729e-07
402	4.35270480595232e-07	3.77496338315143e-07
403	4.30513730953487e-07	3.72995487751754e-07
404	4.20410230542148e-07	3.67894081687941e-07
405	4.16798134277611e-07	3.59196953074901e-07
406	4.10451328743991e-07	3.56161462319899e-07
407	4.07319723254431e-07	3.51749729503797e-07
408	4.03006819752351e-07	3.47875686554619e-07
409	3.99129216788798e-07	3.42369157125626e-07
410	3.92753352542585e-07	3.34518918294879e-07
411	3.88631917222756e-07	3.34711964135533e-07
412	3.83833903197323e-07	3.31156602946272e-07
413	3.74184697996764e-07	3.27168208912749e-07
414	3.70233644902945e-07	3.15974668254558e-07
415	3.67771203142411e-07	3.11173767114357e-07
416	3.62508220862162e-07	3.0361894972631e-07
417	3.56543782997584e-07	3.02697496129211e-07
418	3.51030782552482e-07	2.93376127728264e-07


==> ex_3_res_vs_sres_dim_5.dat <==
1	0.76587330801026	0.765873308010264
2	0.544906278581188	0.544906278581201
3	0.433308623043813	0.433308623043817
4	0.416021935764332	0.416021935764338
5	0.395231229128244	0.395231229128243
6	0.342652685902421	0.342652685902425
7	0.337736105493833	0.337736105493847
8	0.325366607507332	0.325366607507335
9	0.306054083455363	0.306054083455358
10	0.292524409334708	0.292524409334719
11	0.291531211470617	0.291531211470906
12	0.278901716687723	0.278901716687726
13	0.269102374446938	0.269102386864913
14	0.257867100557472	0.257867101402431
15	0.245674939104384	0.245674940636555
16	0.240456425573798	0.240456428155903
17	0.236681796719323	0.236681790666404
18	0.231620346032141	0.231620347104641
19	0.223089500181721	0.22308950925225
20	0.214921556430853	0.214921559033855
21	0.207670402974684	0.207670389917075
22	0.204185990864821	0.204185992134465
23	0.199423707693447	0.199423698816319
24	0.195070287231879	0.195070284324177
25	0.188257662142796	0.188257673634151
26	0.17919435017442	0.179194366291947
27	0.172154086637809	0.172154051040388
28	0.168145007315991	0.168144976490465
29	0.163643226672673	0.163643230116324
30	0.161620857380742	0.161620875041512
31	0.15852139898341	0.158521446334844
32	0.152518396987278	0.152518441022739
33	0.150529405253611	0.150529425973867
34	0.142408253970986	0.142408231532028
35	0.13632322943302	0.136323239679446
36	0.131187811450055	0.131187883783303
37	0.127027673320464	0.127027414998465
38	0.122141924160585	0.122142627600954
39	0.120119654959995	0.120120981730972
40	0.114715817404533	0.114714278246373
41	0.111161567917785	0.111157619218866
42	0.107112514133356	0.107100300808184
43	0.103281702211952	0.103302277229744
44	0.0997383698695856	0.0997570082995237
45	0.096282283141486	0.096323178537278
46	0.0955401268692115	0.0955667906594943
47	0.093886716174454	0.0939095476011563
48	0.091301298987156	0.0914298494868392
49	0.0911591305960602	0.0912371522511704
50	0.0894166497471487	0.0894097864482919
51	0.0860319702395254	0.0860177247077819
52	0.0844984220628373	0.0845443501534009
53	0.0823981757522195	0.0823994013197194
54	0.0812761263741833	0.0812926379797124
55	0.0792483650349048	0.0791734178074312
56	0.077235663119322	0.0771160399109203
57	0.0772168568708144	0.0771108007547981
58	0.0763282023023882	0.0763385267217703
59	0.0759745444320136	0.0760173407174668
60	0.075358152790965	0.0753378711456981
61	0.0725888354313953	0.0725194860631915
62	0.0725978937746228	0.0723546966402439
63	0.0718982998280623	0.0718014510430298
64	0.0696557889875289	0.0698322834162868
65	0.0692793825278415	0.0693382793346412
66	0.0669526412779753	0.0669316703954955
67	0.0668682728920312	0.0668623857061225
68	0.0619178982860359	0.062002555000313
69	0.059266544244181	0.0593388214848557
70	0.0584416836311986	0.0584314091217436
71	0.0528572203386835	0.0528110836623374
72	0.0503096041170905	0.0502937353863592
73	0.048523975105561	0.0485343394436046
74	0.0485274652106569	0.0485343116101444
75	0.047063689911342	0.0471631897383214
76	0.0468634068502741	0.0468415603514906
77	0.0468678132197514	0.0468231662719296
78	0.046210517017407	0.0460576819939525
79	0.0450357783133212	0.045179463906845
80	0.0413143933799181	0.0412474746865548
81	0.0412958461497205	0.0411931891346043
82	0.0401821520949276	0.0398424407736863
83	0.0395967005017053	0.0393532606366424
84	0.0371473527570652	0.0371023642239921
85	0.0366793566180192	0.0366712333458671
86	0.0317165216847304	0.0318131798870049
87	0.0315307300746862	0.0313886843351417
88	0.0288144648590037	0.0286660501410515
89	0.0271506066147956	0.0269891596980888
90	0.0254226404120492	0.0251660647200568
91	0.0232681889392864	0.0230363916533681
92	0.0225731538106276	0.0223720542218593
93	0.020301124735797	0.0200550049987088
94	0.0192047790039265	0.0189144217947385
95	0.0178306162583851	0.0177968011456607
96	0.0178202801383004	0.0177932517659541
97	0.0178347716931209	0.0177927732138836
98	0.0176941883248735	0.0175383440795632
99	0.0173810894854578	0.0172197183815591
100	0.0168008189692711	0.016680737996127
101	0.0162965517784369	0.0161748272749149
102	0.0157062640201054	0.0156449233055194
103	0.0141706343418743	0.0140158989384437
104	0.0134610084361848	0.01338350571421
105	0.0121169917682435	0.0119429022092184
106	0.0110236374473069	0.0109480186248701
107	0.0105533926298261	0.0105226242417711
108	0.0105530748903115	0.0104268459053643
109	0.0100726553295839	0.00993023544050867
110	0.0100410794080297	0.0099140019259389
111	0.010021090157333	0.00990857529241723
112	0.0098519612597312	0.00972769709981243
113	0.00984463678422484	0.00971906017782575
114	0.00985215325046935	0.00970968145332863
115	0.0098727240746908	0.00968426462316446
116	0.00987762805532136	0.00967154248679149
117	0.00965997283368338	0.00952277622102023
118	0.0093941523702609	0.00922187916272522
119	0.00849925624877492	0.00827512634739625
120	0.0079447694275405	0.00776854122427554
121	0.00759155199871119	0.00747862275821609
122	0.00741802547350294	0.0073413359310446
123	0.0067658060316565	0.00668553217523443
124	0.00655343488472536	0.00651253141887514
125	0.00560446599895063	0.0054923858432843
126	0.0054239102337439	0.0053127175278005
127	0.00541941730758029	0.005312136375945
128	0.00521668268225701	0.00507728887200457
129	0.00523260723787362	0.00505643744821616
130	0.00516964960056906	0.0050379444409179
131	0.00517449965308041	0.00499161025936344
132	0.00473083408611383	0.00457288808347627
133	0.00444930394642676	0.00429406926226459
134	0.004205785648941	0.00405693833830193
135	0.0041184737626688	0.00399462796741828
136	0.00396881946166939	0.00386723221195519
137	0.00376880955272319	0.00367006976704406
138	0.00356209117983906	0.00345779276129498
139	0.00332676811500052	0.00319835221533826
140	0.00307825885035778	0.00297097933779412
141	0.00298820857176083	0.00289993150060091
142	0.00289711279220377	0.00284597082367961
143	0.0028699984748215	0.00280875543637326
144	0.00277418844617001	0.00270138987179364
145	0.0027266734615243	0.00256459993826575
146	0.0026122537584323	0.00248542882330682
147	0.00246309681397586	0.00234999874320153
148	0.00235782133034974	0.00228489993153249
149	0.00218883471865998	0.00210466557903986
150	0.00207361798194469	0.00198389336546547
151	0.00202306467184137	0.00195058975009947
152	0.00202593165950432	0.00195036011642105
153	0.00203217263904012	0.00195002673853626
154	0.00204605327429823	0.00193213332930358
155	0.00199736269762772	0.00191414893055031
156	0.00177930179418696	0.00171649382861517
157	0.00168291725625338	0.00158915091271396
158	0.00158197604251274	0.00152846580176657
159	0.00156347455306044	0.00150103435899457
160	0.00152309854260588	0.00144437441507477
161	0.00148805034792977	0.0014191308932252
162	0.00139659806143712	0.00134151008525705
163	0.00132879559599409	0.00123711913611809
164	0.00130181091149776	0.00119985300637766
165	0.00125471645847182	0.00117189082245961
166	0.00121465483696979	0.00113141437592571
167	0.00118346624125221	0.00110676351147271
168	0.00118133234178913	0.00110673736557178
169	0.00118047561151741	0.0011066839521971
170	0.00117895615818067	0.00110638345543382
171	0.00118109697892832	0.0011063136458804
172	0.00113875580877184	0.00106109314764342
173	0.00106546697310001	0.000996117706742309
174	0.00101713060396015	0.000950345071283598
175	0.000964397226335572	0.000903446415015753
176	0.000929182719409765	0.000875969582075508
177	0.00092342232420513	0.000865907275123207
178	0.000909289794315662	0.000852044336470609
179	0.000856804540911387	0.000801767244327619
180	0.000815966965099919	0.000766018498626469
181	0.000798780750339158	0.000748828292102141
182	0.000778554106670162	0.000721326679154716
183	0.000752478463103615	0.000711283062337293
184	0.00072360887831191	0.000690893277542854
185	0.000707041672025839	0.000671202022968932
186	0.000693836940356327	0.000661175681069212
187	0.000700143313834087	0.000653521426785984
188	0.000669012492490312	0.000637304923790452
189	0.00064245510927534	0.000609566856522351
190	0.000630765972694301	0.000582775210821451
191	0.00059870543134564	0.000574650337218056
192	0.000583443259931937	0.000561567425976854
193	0.00058564001301076	0.000555438665752603
194	0.00058439877325971	0.000543045231943833
195	0.000565506542732447	0.000526021327295517
196	0.000558078819655563	0.000518688415296457
197	0.000537771259824914	0.000500492248376542
198	0.000542201710776529	0.000492365439273948
199	0.000515748632305464	0.000480588389964148
200	0.000502521795455338	0.000467478929741018
201	0.000508700999195443	0.000459349625981707
202	0.000486743139307808	0.000450242559187036
203	0.000494600005698394	0.000437507110246811
204	0.000489254664081161	0.00043024748082312
205	0.000461479529575844	0.000420803147889002
206	0.00045653153328172	0.000415181550400585
207	0.000442343211699475	0.000409607070727544
208	0.000443615331890932	0.000409533474708764
209	0.0004432720333796	0.000409259868746734
210	0.000439366185773177	0.000408561449023933
211	0.000430548373280714	0.000402566025786682
212	0.000425623041577839	0.000390412624637137
213	0.000401622499611186	0.000377886677618518
214	0.000385171017169375	0.000364958664220426
215	0.00037974332395837	0.000361556841462974
216	0.000372308638827563	0.000355863800601941
217	0.000371525640306574	0.000352180809448356
218	0.00036901412371737	0.000347837955767894
219	0.000369766999123907	0.000344495297328824
220	0.000369521163613447	0.000343895013401939
221	0.000367764989175101	0.000338664810654856
222	0.000367896758635063	0.000338504621074099
223	0.000367038138102219	0.000338352022704297
224	0.000364970031839284	0.000335667436971337
225	0.000364238926922699	0.000335665264643961
226	0.000355508562497791	0.000327699585439526
227	0.000348528475671302	0.000312940227493465
228	0.000323922299720398	0.000299381690466798
229	0.000321771965585773	0.000291585875211225
230	0.000319327259256695	0.000289585594712317
231	0.000325669710406544	0.000287356536191083
232	0.000318959183464554	0.000284459388048804
233	0.000306218277937213	0.000279281058606723
234	0.000305301232783057	0.000276174343223718
235	0.00030507229620677	0.00027348560619627
236	0.000293788450711263	0.00026732769375878
237	0.000292701356135111	0.000265107193429538
238	0.000287749278213715	0.000260140743473096
239	0.000284579915463948	0.000254795625800717
240	0.000280694112603219	0.000246307840849454
241	0.000267839642260977	0.000243644146130877
242	0.000260925657130003	0.000238965427229016
243	0.000259442330332525	0.000236635889967637
244	0.000252908017591277	0.000223469997924903
245	0.000244259283992542	0.000216274861750463
246	0.00023764785525307	0.000207977140260429
247	0.000220056118780131	0.000196557754748261
248	0.000217935874144443	0.00019291892736898
249	0.000212821628042428	0.000184492128426627
250	0.000211506936017834	0.000180626103127799
251	0.000211659760739259	0.000178664514142206
252	0.000205905892224339	0.00017510712451429
253	0.000205244349481963	0.000173018598204255
254	0.000196020217643008	0.000169871755484153
255	0.000190860713963471	0.000165868810277847
256	0.000193910535259651	0.000164539538852198
257	0.000188616087608683	0.000159820245550456
258	0.000180069209340152	0.000157826137356691
259	0.000178725490409398	0.000156511690563078
260	0.000170860513015958	0.000150352657907523
261	0.000159361131155899	0.000143936479094342
262	0.000160810062311632	0.000140247932779401
263	0.000156615783887726	0.000137183292335385
264	0.000152543853478102	0.000131724984967407
265	0.000145887972724522	0.000127968240148467
266	0.000142841980699307	0.000125476959388238
267	0.000139953948488989	0.0001243633128506
268	0.000142939598562543	0.000122516914027555
269	0.000144249123800524	0.000120802968973741
270	0.000139053934931989	0.000119353425475912
271	0.000137278675956811	0.00011662630969585
272	0.00013718299858385	0.000114152191309591
273	0.000129647459759216	0.000110391713726343
274	0.000125599906931586	0.000108163812269205
275	0.000115654081101035	0.000104253436678124
276	0.000114806466458757	0.000102474089408863
277	0.000113715127893814	0.000100616000213947
278	0.00011251632537931	9.86303779521922e-05
279	0.000108375386408018	9.57946698567727e-05
280	0.000108611937523047	9.34974532506723e-05
281	0.000108876291506308	9.03136077750105e-05
282	9.85619123893127e-05	8.83256235302195e-05
283	0.000101881841105726	8.57846497638837e-05
284	9.60982741080775e-05	8.35648278903963e-05
285	9.59264049176852e-05	8.18414697066023e-05
286	9.26243815053076e-05	7.94117410870993e-05
287	9.27747256468406e-05	7.69534472977973e-05
288	8.6412118093203e-05	7.3073160997456e-05
289	8.1833900568769e-05	7.0925599379821e-05
290	7.84629377958915e-05	6.87051576616169e-05
291	7.95989051699445e-05	6.59453740818715e-05
292	7.81869630161409e-05	6.37402744964479e-05
293	7.4360106366679e-05	6.14610647417457e-05
294	7.31183315884576e-05	5.92447195383285e-05
295	6.95881727863772e-05	5.85324757689211e-05
296	6.95726087759564e-05	5.82520823854225e-05
297	6.92380070762188e-05	5.7818884448802e-05
298	6.70659786746075e-05	5.61201188650471e-05
299	6.37321707355343e-05	5.47958502888947e-05
300	6.39322303775631e-05	5.30860341743179e-05
301	6.21718050106126e-05	5.17712493431345e-05
302	6.05810422751707e-05	5.07291327608685e-05
303	5.97387514224559e-05	4.9633446611158e-05
304	5.67281720795393e-05	4.82548907768735e-05
305	5.44658809666137e-05	4.75100228204903e-05
306	5.5303715601862e-05	4.62308647492587e-05
307	5.33699556207935e-05	4.49611832823521e-05
308	5.3355530040208e-05	4.42084400284053e-05
309	5.19489949932927e-05	4.31559277055363e-05
310	5.00386551675301e-05	4.26313186133576e-05
311	4.57275756846873e-05	4.00605377878072e-05
312	4.56513965817313e-05	3.92970214516025e-05
313	4.41710407943074e-05	3.81153452824248e-05
314	4.4590757506771e-05	3.73561503818233e-05
315	4.33682717622102e-05	3.62699179227329e-05
316	4.08941421827584e-05	3.51081738430236e-05
317	3.99693320169936e-05	3.44752214158789e-05
318	4.12151524721897e-05	3.35026182962635e-05
319	3.95812981349129e-05	3.27560068626194e-05
320	3.89435548715876e-05	3.25692227476466e-05
321	3.76151081389923e-05	3.0932496866528e-05
322	3.701837080222e-05	3.01065758958235e-05
323	3.49682524801105e-05	2.92776759444099e-05
324	3.41953954045184e-05	2.91830417970708e-05
325	3.47253882314824e-05	2.79540376405823e-05
326	3.50605883888795e-05	2.76231161155923e-05
327	3.4087141394302e-05	2.6562983771284e-05
328	3.54681147250325e-05	2.63517737284502e-05
329	3.48700792742512e-05	2.51399411914668e-05
330	3.04469158616207e-05	2.4570666990769e-05
331	3.0425417253446e-05	2.3789068419203e-05
332	3.00392416595996e-05	2.32274831651925e-05
333	2.8947388075966e-05	2.26163590734152e-05
334	2.86729823165025e-05	2.25925924971384e-05
335	2.80001813754545e-05	2.22672346885548e-05
336	2.66886810621939e-05	2.19132732718048e-05
337	2.59811247737944e-05	2.12041438562725e-05
338	2.63936752352693e-05	2.00510377010482e-05
339	2.63369464755188e-05	1.9209348325005e-05
340	2.37866082783674e-05	1.87234365430126e-05
341	2.43638558207616e-05	1.81930421137194e-05
342	2.30221613858022e-05	1.79320751936949e-05
343	2.15589535640188e-05	1.74072229684564e-05
344	2.19697363703097e-05	1.69666015378955e-05
345	2.10425233465974e-05	1.61223094581032e-05
346	2.01029330728364e-05	1.5752262517606e-05
347	2.04268340716318e-05	1.54415209748758e-05
348	1.94562633984988e-05	1.47792547736599e-05
349	1.97165849964285e-05	1.41909749138723e-05
350	1.88752200086847e-05	1.36980114208251e-05
351	1.93662762100111e-05	1.36543633501313e-05
352	1.78266110421821e-05	1.34402935282047e-05
353	1.67905520319964e-05	1.2689405676814e-05
354	1.66461053082017e-05	1.25666246402943e-05
355	1.82494935338862e-05	1.20164108235978e-05
356	1.60712149970875e-05	1.15928780462594e-05
357	1.5305781617631e-05	1.12707726059673e-05
358	1.44538958349546e-05	1.07928801929145e-05
359	1.44080892221945e-05	1.06817261146135e-05
360	1.44005347614932e-05	1.04241424747655e-05
361	1.39313414351444e-05	1.00524709724856e-05
362	1.3175581074775e-05	9.76460543982682e-06
363	1.23009311595741e-05	9.55170251989759e-06
364	1.26019144733147e-05	9.55279087945947e-06
365	1.24887436226153e-05	9.55071417856032e-06
366	1.26978674700813e-05	9.5362501600965e-06
367	1.26601996744813e-05	9.53414005059655e-06
368	1.29380269382459e-05	9.29871926866162e-06
369	1.26491314188636e-05	9.11174673238231e-06
370	1.25120444292148e-05	8.99956697426006e-06
371	1.18415588422079e-05	8.92621466636234e-06
372	1.19096587311362e-05	8.78615879454866e-06
373	1.18942677469537e-05	8.29111496262055e-06
374	1.14005246826688e-05	8.18958530764384e-06
375	1.07297005629534e-05	7.63285678181211e-06
376	1.04693657424456e-05	7.38301486370386e-06
377	1.02141369277058e-05	7.33520904139098e-06
378	1.01630355778775e-05	7.18524488077147e-06
379	9.61035225352294e-06	6.92020438934769e-06
380	9.70362891747927e-06	6.73825797700527e-06
381	9.55882089307118e-06	6.7101108838721e-06
382	1.00640450775159e-05	6.601161366531e-06
383	9.88581927605306e-06	6.49287260848488e-06
384	1.00044946753575e-05	6.45426307453077e-06
385	9.93233089303733e-06	6.37420924585453e-06
386	9.31068305008342e-06	6.33798949458075e-06
387	9.28602091851822e-06	6.08981801927888e-06
388	8.86923066471581e-06	5.98147725417503e-06
389	8.62257344175194e-06	5.88529758721348e-06
390	7.92937664537499e-06	5.7185335542794e-06
391	7.55668477886577e-06	5.45956471614307e-06
392	7.24076080331318e-06	5.14213381686361e-06
393	7.20092579550918e-06	4.92129397545317e-06
394	6.7908602170574e-06	4.86836417523583e-06
395	6.73937032139541e-06	4.77342709742682e-06
396	6.66955759576836e-06	4.58036738221137e-06
397	6.40662864633321e-06	4.47280274966202e-06
398	6.57970598676202e-06	4.38283283355856e-06
399	5.96977982853538e-06	4.26355909280732e-06
400	5.77783503122431e-06	4.21521669271427e-06
401	5.70266352186696e-06	4.1099123975392e-06
402	5.74793824119974e-06	4.01081465973887e-06
403	6.08702633117482e-06	3.98021628237632e-06
404	5.47024723082991e-06	3.88894759237523e-06
405	5.37781215513237e-06	3.80580572341702e-06
406	5.44813165441826e-06	3.80298284213297e-06
407	5.40519078626138e-06	3.80208592373124e-06
408	5.47436319076043e-06	3.80087002517579e-06
409	5.47034857265832e-06	3.80046581425224e-06
410	5.0643053412853e-06	3.57482060165276e-06
411	5.05720388942933e-06	3.52090517341322e-06
412	4.96657308123559e-06	3.48485187121201e-06
413	4.83655534885219e-06	3.44834663630927e-06
414	4.67644968039974e-06	3.38879410028985e-06
415	4.4369662364148e-06	3.22680383825221e-06
416	4.50774259871757e-06	3.19955371267334e-06
417	4.34463347925508e-06	3.12007434497549e-06
418	4.43983373612943e-06	3.11482060519078e-06
419	4.20300301919743e-06	3.07167968718262e-06
420	4.1746653091509e-06	2.94976823792516e-06
421	4.13098362258731e-06	2.90150339189809e-06
422	4.07475958583655e-06	2.85943708733905e-06
423	4.3388244943421e-06	2.80744111758279e-06
424	4.09323049680986e-06	2.7709402427485e-06
425	4.17302435162272e-06	2.74122042699287e-06
426	4.16619812186752e-06	2.69686753508656e-06
427	4.31031193329835e-06	2.67484933867441e-06
428	4.35404258601881e-06	2.62652890020705e-06
429	4.03951333153419e-06	2.56735895996955e-06
430	4.13719869964084e-06	2.53587793934685e-06
431	4.40406141976026e-06	2.49760997619926e-06
432	4.14535827998965e-06	2.46683254216512e-06
433	3.96580612441123e-06	2.4516259490491e-06
434	4.06232980193994e-06	2.44547097781735e-06
435	4.07593071555582e-06	2.43664016675536e-06
436	4.06653819728936e-06	2.43673240249892e-06
437	4.09518903753461e-06	2.43616135672242e-06
438	3.86654435061045e-06	2.4184889008393e-06
439	3.83903105773951e-06	2.41783286407853e-06
440	3.89423196060753e-06	2.40293325091631e-06
441	3.82984031134749e-06	2.37184247108568e-06
442	3.85759718082848e-06	2.36301122005044e-06
443	3.85783137985645e-06	2.33086631220736e-06
444	3.51722047486853e-06	2.30365718058292e-06
445	3.52668669413193e-06	2.30332642224587e-06
446	3.41742213379435e-06	2.25793487098608e-06
447	3.5575534474442e-06	2.1856653925232e-06
448	3.42111974408348e-06	2.11953137852734e-06
449	3.69672696477076e-06	2.05450280195051e-06
450	3.40072126108985e-06	2.00010038569659e-06
451	3.31489842698085e-06	1.97536307553337e-06
452	3.12752632584316e-06	1.93185654975939e-06
453	3.06650874125364e-06	1.86360772369301e-06
454	3.0561200384997e-06	1.7875003905002e-06
455	2.91796499733855e-06	1.76418703201238e-06
456	2.93039831483245e-06	1.74417903821729e-06
457	2.78607006505975e-06	1.70536331299392e-06
458	2.75500392022867e-06	1.70516978552808e-06
459	2.77355465014227e-06	1.70416877029918e-06
460	2.78512983892261e-06	1.70390423143256e-06
461	2.78128470179742e-06	1.69308986931152e-06
462	2.80381863338631e-06	1.69014854344791e-06
463	2.80139090008e-06	1.69121031366162e-06
464	2.90156690838242e-06	1.64668656699979e-06
465	2.82314873776106e-06	1.63582525543499e-06
466	2.7522939485757e-06	1.57986894789171e-06
467	2.73510541176351e-06	1.55994098146733e-06
468	2.72133124918859e-06	1.55566005719893e-06
469	2.51389022982347e-06	1.52330120826524e-06
470	2.63164415800948e-06	1.50256800451113e-06
471	2.63165263279181e-06	1.49334517585824e-06
472	2.44864184278082e-06	1.48226573573365e-06
473	2.38875062031295e-06	1.44250124280934e-06
474	2.3542379197319e-06	1.42205242407102e-06
475	2.34091293048516e-06	1.40648264064126e-06
476	2.52331471810992e-06	1.37516844114236e-06
477	2.16456012924088e-06	1.33809852777495e-06
478	2.26787016359966e-06	1.29344190683728e-06
479	2.22437865965743e-06	1.2668434774135e-06
480	2.09316597889495e-06	1.19362408633471e-06
481	2.05626036269962e-06	1.18099815605852e-06
482	2.03198276353059e-06	1.17589017217883e-06
483	1.98769780805722e-06	1.15614420485117e-06
484	1.83714111501863e-06	1.10999538012156e-06
485	1.92006262164057e-06	1.07862320470418e-06
486	1.91786287866797e-06	1.03830906596161e-06
487	1.90141601703657e-06	1.02831106142926e-06
488	1.94090037635329e-06	1.024212354994e-06
489	1.9454230354545e-06	1.01988435935494e-06
490	1.84811907414999e-06	9.74806520743081e-07
491	1.79036527315417e-06	9.55558383919526e-07
492	1.77587338248468e-06	9.38687122541805e-07
493	1.7251014861706e-06	9.26375701111897e-07
494	1.75397251295655e-06	9.23806274057942e-07
495	1.68208453292475e-06	9.0662967302402e-07
496	1.60903968100699e-06	9.0638400308147e-07
497	1.65964244581636e-06	9.05303860885128e-07
498	1.66865866698285e-06	9.00886443599094e-07
499	1.69361822474479e-06	8.96352319882528e-07
500	1.54962672201504e-06	8.63866089188473e-07
501	1.52594695789368e-06	8.47633864537827e-07


==> ex_3_res_vs_sres_dim_7.dat <==
1	0.695194221118611	0.695194221118632
2	0.51993592259054	0.519935922590578
3	0.349502784071175	0.349502784071191
4	0.343578232163541	0.343578232163548
5	0.327844298083388	0.327844298083401
6	0.28736787560945	0.287367875609462
7	0.287340175865763	0.287340175865807
8	0.280062008364156	0.28006200836415
9	0.261841067203307	0.261841067203288
10	0.254038582777866	0.254038582777884
11	0.253999563805212	0.253999563805226
12	0.247644529581519	0.247644529581528
13	0.242488223126947	0.242488223554339
14	0.220687092628864	0.220687092628875
15	0.213600063386764	0.213600063506183
16	0.208406124633139	0.208406125226324
17	0.203838273455155	0.203838273107024
18	0.197142450361255	0.197142450289345
19	0.192217820286836	0.192217826818066
20	0.187346260301657	0.187346256437826
21	0.182154554616619	0.182154546921773
22	0.176091668129724	0.176091677767151
23	0.171443409885472	0.171443404550485
24	0.164100228332485	0.164100232186366
25	0.151377236113577	0.151377235369441
26	0.147777286694294	0.147777305292657
27	0.145324921409483	0.145324932336931
28	0.141423208077109	0.141423234946202
29	0.137557339217523	0.137557333256966
30	0.134342505787146	0.13434253666335
31	0.127741925909083	0.12774190431586
32	0.124110888276789	0.124110887863804
33	0.121888973553836	0.121888991521408
34	0.119455006015408	0.119455058988046
35	0.112157039987588	0.112157051373985
36	0.107395185726316	0.107396636138267
37	0.102745941575023	0.102744724235305
38	0.100501788697621	0.10050477095637
39	0.0955723216424749	0.0955716622615667
40	0.0925831301175657	0.0925754560285992
41	0.0900647856566368	0.0900217996172882
42	0.0842603711943	0.0843453914540856
43	0.0789192599393816	0.0790571868041592
44	0.0769655735571144	0.0762961470391169
45	0.0742224290189373	0.0735839173881796
46	0.0722326819538781	0.0716894880454036
47	0.0702696482838014	0.0699785092831954
48	0.0685624420218335	0.0679596294139861
49	0.067249152826616	0.0665364286694937
50	0.0658237982281377	0.0651133172667642
51	0.0664713659737767	0.0636767180712598
52	0.0643874838347106	0.0628176973694991
53	0.0630670109376183	0.0616410766873233
54	0.0614507023911666	0.0607343588302015
55	0.0611042856724043	0.0604748731119897
56	0.0608370056361396	0.059707314279361
57	0.0598970808667334	0.0590444372022406
58	0.0605410405310995	0.0589010063032049
59	0.0594057075087257	0.0585173979179418
60	0.0597523135476413	0.0580374172710114
61	0.0600909805131754	0.0576598877628805
62	0.058764055791505	0.0569911959050505
63	0.0583839364441947	0.0564948426998258
64	0.0573088306302868	0.0561524873570201
65	0.0567296636003495	0.0555554071586078
66	0.0571404550683228	0.0550666857199361
67	0.0569633107617923	0.0545111049007654
68	0.0557702216415538	0.0536798448790495
69	0.0560585487638586	0.0528744721318818
70	0.0556873515485246	0.0525511691393901
71	0.0544453382657357	0.0521112740292096
72	0.0529690489120613	0.0513336110028151
73	0.0539762846590052	0.0510990450251215
74	0.0542297968654037	0.0507939402574235
75	0.0546085717681803	0.0507007437222522
76	0.0538172455693956	0.0504479118243959
77	0.0521281719373306	0.0482203801195113
78	0.0511239672028361	0.0478792695351042
79	0.0512091864605023	0.047845488519287
80	0.0514730370378134	0.045264281898787
81	0.0485620749141226	0.043614825408877
82	0.0494588178503564	0.0433124879538834
83	0.05017724458729	0.0431057804720799
84	0.0487338093122749	0.0429597337492451
85	0.0482111311708027	0.0426467258939992
86	0.0503195580197729	0.0420618827751153
87	0.0486249325799346	0.0419667354789711
88	0.048024191696666	0.0409660825025389
89	0.0468454684667028	0.0402039827323254
90	0.0445931168247892	0.03949855854402
91	0.0447581321090098	0.039088360449485
92	0.0450343906315681	0.0389925903640489
93	0.0452093532184423	0.0387989525617168
94	0.0448944818782693	0.0383689503117341
95	0.0422467425350989	0.0381349141075568
96	0.041416997569481	0.03772222494015
97	0.0409501755557462	0.0372276486903967
98	0.0357072805316656	0.0315610232636388
99	0.0357458200359637	0.0314314558579612
100	0.036739315974719	0.0312742583294603
101	0.0342642942470657	0.030863277767368
102	0.0361795046634347	0.0305757696098848
103	0.0335546253773544	0.0271955724932692
104	0.032572375809945	0.0255008141332968
105	0.0319190607291203	0.0253560130769914
106	0.0274027533751477	0.0227462217418761
107	0.0272183898190678	0.0223910644170969
108	0.0268059316885542	0.0208032816023921
109	0.0262968277143108	0.0205409077319255
110	0.0217857631396827	0.0177419521002822
111	0.0225644328997123	0.0174430031764807
112	0.0225591406289705	0.0174422771986465
113	0.0224125465225085	0.0174418734852487
114	0.0217724626375625	0.0171875882348994
115	0.0211174727296324	0.0165852318706299
116	0.0202413766518287	0.015900528897504
117	0.0203281121624552	0.0156964161892181
118	0.0203828436950737	0.0156938761580844
119	0.0205747458887914	0.0156331003655351
120	0.018231778919723	0.014988359557989
121	0.0185092811097312	0.0137560521824264
122	0.017051752841073	0.0132477085295292
123	0.0178699345862592	0.0129528555444016
124	0.019049475500199	0.0129220344592158
125	0.0189673213844535	0.0129219575734959
126	0.0187542548822345	0.0129061750063128
127	0.0178277726261907	0.0128493499443897
128	0.0165054771446433	0.0128024975394327
129	0.0163213801440968	0.0127865539990515
130	0.0162871264504546	0.0127863016795071
131	0.0162070959845795	0.012782104780736
132	0.0161926579026258	0.012781386289061
133	0.0160856575280398	0.0127766659051094
134	0.0162872297252725	0.0124283234419936
135	0.014495167929686	0.0108527698271539
136	0.0142553234883567	0.0108282170438631
137	0.0145370160263819	0.0101760079011781
138	0.0144374949719255	0.0101748551304774
139	0.0142622865563889	0.010035685417154
140	0.0142929973234202	0.0100199219876792
141	0.0132629347770237	0.00972348381660553
142	0.0129117193250369	0.00954481981240005
143	0.0114837994464842	0.00875060712913625
144	0.0115440632159722	0.00873923416368603
145	0.012350715201014	0.00867123855046627
146	0.0116143310242346	0.00850537148702818
147	0.0111276588177524	0.00808376074181805
148	0.0110339263091833	0.00787343484467425
149	0.0102546846488101	0.00759461494580541
150	0.0103726761833692	0.00759106450218434
151	0.0106757945665072	0.00758839545721358
152	0.010066293513913	0.00734784825380809
153	0.0100864825161294	0.00693242070569179
154	0.00915331808044891	0.00668093840230033
155	0.00941387234159762	0.00639424480272532
156	0.00923905951280568	0.00625968530734147
157	0.00863199186457986	0.00603884424736988
158	0.00785739188879448	0.00582632559600964
159	0.00774230002905172	0.00572303036696086
160	0.00832305385715011	0.0055237737773351
161	0.00778459491873995	0.0054527378199108
162	0.00787655119582817	0.00527543676240704
163	0.0087395048406219	0.00503274499610416
164	0.00761243743447108	0.0049418912944671
165	0.00809180259067661	0.00483278989939274
166	0.00803751751057124	0.00463592054356364
167	0.00791380257850514	0.00449476007539267
168	0.00716482443844861	0.00428604670648203
169	0.0066591563417143	0.00415728185774869
170	0.00644982785253005	0.00401255759804879
171	0.00613273332123103	0.00394809580703536
172	0.00628234301265754	0.0038987794779979
173	0.00616528999007403	0.00381716091463843
174	0.00635352890914684	0.00381287510848703
175	0.00637055193184443	0.00381280718518854
176	0.00624364995359543	0.00380902358781803
177	0.00684325756300273	0.00379342666903663
178	0.00632814205640751	0.00373392292405875
179	0.00564435659621567	0.00354219861584095
180	0.00591426989506135	0.00339844234413826
181	0.00517183698033154	0.00316747665659535
182	0.00539646373272166	0.0031060101386538
183	0.00517272115605278	0.00306085066869784
184	0.00510810850201807	0.00297381575922212
185	0.00468425160105095	0.002926576032089
186	0.00459976822050824	0.00286593313174564
187	0.00452263381771063	0.00279675629496607
188	0.00474707850837092	0.00268554182603737
189	0.00473332354167267	0.00263351859733543
190	0.0047154111166783	0.00263308347199945
191	0.00459805019287152	0.00263089596501768
192	0.00460572895512284	0.00263082969703782
193	0.004491817544986	0.00262817048880913
194	0.00438830010627634	0.00256463041118143
195	0.00416693937496459	0.0024093976326607
196	0.00417802881647433	0.00234050357147505
197	0.00423250736378433	0.00218684218313531
198	0.00414785148013866	0.00212863076477348
199	0.00417397896245678	0.00207231537021132
200	0.00392938753370264	0.00200224043861843
201	0.00375275108526923	0.00191548557346246
202	0.0033026793540553	0.00186696272910428
203	0.00349061482067205	0.00183602797212607
204	0.00332504179628972	0.00177875684007846
205	0.00328628368866552	0.00175086230311108
206	0.00309643800636217	0.00174193743382673
207	0.00299113330542968	0.00169753386077513
208	0.00298719944387573	0.00169746377346846
209	0.0031072934059609	0.00169266560523876
210	0.00313176398252375	0.00168257702215028
211	0.00316983357906007	0.0016673728766744
212	0.00308012537656403	0.0016190626365005
213	0.0029989800449093	0.00149276676558241
214	0.00270296589513964	0.00145206408206596
215	0.00283931427118814	0.0014233212918495
216	0.0027992665671302	0.00140541852097717
217	0.00294730639752656	0.00137895905640283
218	0.00258402135030089	0.0013460937139306
219	0.00232260571960252	0.00130569510863433
220	0.00234297261873147	0.0012941360549255
221	0.00214620243284396	0.00123567714765767
222	0.00214811312228516	0.00123532749411409
223	0.00215608416478522	0.00123526437314118
224	0.00232352561079738	0.00120301266678349
225	0.00233328865957992	0.00120099272862049
226	0.0023795431922294	0.00119546217034029
227	0.00255624211263513	0.00119437711150719
228	0.00250419060395426	0.00115068218514351
229	0.00233123813186759	0.00111264115629443
230	0.00251499183192068	0.00107292289527948
231	0.00208009320638805	0.000987023020425386
232	0.00205070594865079	0.000949349231618026
233	0.00204970995225467	0.000924112891121363
234	0.00190176238122596	0.000901528631247053
235	0.00184193144042938	0.000882270977028717
236	0.00189937898816212	0.000868216279334156
237	0.00173323641089268	0.000863217997658602
238	0.0018403077442156	0.00084256516490871
239	0.00184080664233022	0.000836642825213987
240	0.00185578717554012	0.000820708142733127
241	0.00176698712564218	0.000810237811311278
242	0.00169158794166048	0.000768410072660127
243	0.00160630676080859	0.000759909769622187
244	0.00153538090472905	0.000728604607060048
245	0.00150737978216822	0.000706810349120217
246	0.00131755688451805	0.000685357004083429
247	0.00143938968022746	0.000670115879253736
248	0.00144060481173574	0.000670122310184009
249	0.00145038349715873	0.000669840325109725
250	0.00149921530298559	0.000669526289275924
251	0.00154450269217873	0.000666867529177871
252	0.00132210427793912	0.000643534354576375
253	0.00126651353750719	0.000608929347382288
254	0.00122417867056057	0.000595079106013038
255	0.00132854225219409	0.000560577992866632
256	0.00141669523728007	0.00055843455855904
257	0.00138906606916426	0.000558185835352289
258	0.00133615720960402	0.000552548071936562
259	0.00100582924387493	0.000525936097614177
260	0.00114485450235103	0.000514971421948803
261	0.000992307294887984	0.000471667704864661
262	0.00090197188639564	0.000464940809936839
263	0.000973286308033894	0.000449278587793501
264	0.000920503823349606	0.000422843910156948
265	0.000911361072566685	0.000407871580634951
266	0.000842239311517979	0.000401585119970961
267	0.000861120236499459	0.000392712273212126
268	0.000836776291733929	0.000380152780811644
269	0.000844131823021895	0.000374952374597206
270	0.000919852570814443	0.000368614717757508
271	0.000782910973824748	0.000359243458972498
272	0.00077900407754401	0.000352915471332736
273	0.000728565577885318	0.000345715707681042
274	0.000765090224451196	0.000336751204991367
275	0.00074118045221201	0.000331286261080858
276	0.000696306018199109	0.000323695394467219
277	0.000599047938386299	0.000313675670364542
278	0.000664875265176911	0.000301497727394522
279	0.000724996111733608	0.000295256067773308
280	0.000787978927738256	0.000288421283009816
281	0.000699516892238502	0.000283246797699081
282	0.000656698480700703	0.000271288113689307
283	0.000628432085179766	0.000266846536222599
284	0.000672081767553306	0.000258025116997668
285	0.000677171330272368	0.000254645902495142
286	0.000643678070606373	0.000248129175070281
287	0.000566162690222414	0.000245128909580548
288	0.000619735132671445	0.000242916341496496
289	0.000570674466109601	0.000239654989610518
290	0.000549407164675309	0.000237065855706681
291	0.000507809698862822	0.000231616051191639
292	0.000502818105182763	0.000226286452916652
293	0.000601795741550868	0.000220665846443528
294	0.000570900298045605	0.000218516645704285
295	0.000579913865883071	0.000212306913722953
296	0.00058485063390123	0.000212300611657011
297	0.000582313794053844	0.000212290458688824
298	0.000528802373885532	0.00021024251903564
299	0.000541556968419764	0.00020845907106754
300	0.00057502997622456	0.00019976207812841
301	0.000508392151011957	0.000188243228229352
302	0.000525756960122904	0.000185578107187282
303	0.000501544415794878	0.000183404088428125
304	0.000494045414386457	0.000176205474259532
305	0.000502226794307866	0.000175276572503669
306	0.000459339445145584	0.000172859569684747
307	0.000517364345390938	0.000168775020806791
308	0.000466576063320859	0.000164281055880139
309	0.000406557229815068	0.000158856170570805
310	0.000429342000782588	0.000157654982623146
311	0.00040295230180275	0.000149511506399304
312	0.000401645259077781	0.000149509191036021
313	0.000406904866924554	0.000149458596193899
314	0.000451962378562327	0.000148043381421403
315	0.000438174414741999	0.000145259468014399
316	0.000377885168845471	0.000141311033472054
317	0.000336074555889022	0.000130710650422841
318	0.000298715345640517	0.000127197979746291
319	0.000310146687760489	0.000124408186442332
320	0.000299927159843081	0.000123981898658665
321	0.000335300682183058	0.000120806087704305
322	0.000328623798837439	0.000120107800598653
323	0.00032543736670171	0.000118523670124878
324	0.000301675812158116	0.000117459279984907
325	0.00031381512825228	0.000115320739048319
326	0.000304525622442861	0.000113173079385325
327	0.000317263815910758	0.000111783388966028
328	0.000314801687221837	0.00011177152922747
329	0.000316841375424163	0.000111758768741651
330	0.000272794339463134	0.000109346918868153
331	0.0002972230845329	0.00010509238941342
332	0.00030607563439192	0.000104073811099135
333	0.000281000066591541	0.00010154172132125
334	0.000283961931888358	0.00010087736216257
335	0.000286990593003443	9.94581422582726e-05
336	0.000266336342203976	9.7906964934096e-05
337	0.000277857670116712	9.49415716860624e-05
338	0.000260674960108293	9.38187088438924e-05
339	0.000249777975748137	9.30874166749166e-05
340	0.000250407800355938	9.2899469084498e-05
341	0.000233449673292362	9.15212016703151e-05
342	0.000233301038892457	9.14804255109654e-05
343	0.000241209586591916	9.12329031238375e-05
344	0.000239642653555979	9.02260084140813e-05
345	0.00023944521602691	8.74312262605958e-05
346	0.00022816559643885	8.25827655418246e-05
347	0.000234260246063681	8.05944346027166e-05
348	0.000240833261098352	8.00455736446483e-05
349	0.00024146288829646	7.77316124543018e-05
350	0.000230186402814528	7.63866797054905e-05
351	0.000225460013556379	7.53680501654799e-05
352	0.000227509991124077	7.49907821200591e-05
353	0.000215467281004735	7.32292284698136e-05
354	0.000211187090459432	7.20326826399446e-05
355	0.000235671333780951	7.03997013707328e-05
356	0.000234763163503964	6.88504667791063e-05
357	0.000223361735234804	6.78744121271429e-05
358	0.000212478253084721	6.65291978323177e-05
359	0.000212118809447059	6.64085536117146e-05
360	0.000191586764109754	6.54507681795756e-05
361	0.000190497569798778	6.50667654249034e-05
362	0.000173340997207781	6.34271532057248e-05
363	0.000196300979894958	6.25722578848898e-05
364	0.000178864980419532	6.14226332185224e-05
365	0.000196617447868788	6.09321331490174e-05
366	0.000201379936073312	5.98279873846365e-05
367	0.000186227934729292	5.85614710217173e-05
368	0.000175972009185691	5.8001438259769e-05
369	0.000183174733789043	5.73824743141603e-05
370	0.000185969203227657	5.71946580305618e-05
371	0.000188062801331145	5.61276423839063e-05
372	0.00018509544637902	5.60015160517138e-05
373	0.000188051031086691	5.60013698841398e-05
374	0.000188142881052284	5.55189568542785e-05
375	0.000174824917359531	5.5199814893802e-05
376	0.000186746921260791	5.5017940470359e-05
377	0.000182941828240203	5.42946442755283e-05
378	0.000168219010152585	5.36423739050691e-05
379	0.000162644460997809	5.3139605455034e-05
380	0.000171487600129104	5.25872269619621e-05
381	0.000177441933040973	5.07825877185469e-05
382	0.000181365229027634	4.92239487409651e-05
383	0.000166831190707801	4.85820088765287e-05
384	0.00018071154755789	4.82183575217345e-05
385	0.000172926121163806	4.78073391222271e-05
386	0.000163289194465844	4.74464767141175e-05
387	0.00016729592387093	4.64351379395719e-05
388	0.000167450591442334	4.59710859131534e-05
389	0.000164719539823358	4.5556526010148e-05
390	0.000161587099420076	4.51299136938298e-05
391	0.000167358469168592	4.47878214901065e-05
392	0.00017405018740994	4.40043694364803e-05
393	0.000167999386106116	4.39430944769732e-05
394	0.0001798343319534	4.29962545846929e-05
395	0.000170587009401655	4.23344568662117e-05
396	0.000181724671264319	4.16014349906723e-05
397	0.000183342511452044	4.14358156027726e-05
398	0.000167368321047841	4.12532351614135e-05
399	0.000156552220016721	4.08354233396857e-05
400	0.000147278703328542	4.03790037951429e-05
401	0.000139365760132413	4.01461099126254e-05
402	0.000131761889521121	3.97506723574182e-05
403	0.000128674190681978	3.91905080621064e-05
404	0.00012587612717068	3.73032887328947e-05
405	0.000123940095611749	3.67675542707825e-05
406	0.000142115194694994	3.53288603345959e-05
407	0.000131150911115315	3.49736778678665e-05
408	0.000139351413490618	3.33908919404804e-05
409	0.000133841944866516	3.30690224966972e-05
410	0.000134238458612125	3.30228554542365e-05
411	0.000135394401275276	3.29787837454108e-05
412	0.000139517365119961	3.14953842996048e-05
413	0.000146473136724619	3.11035901901608e-05
414	0.000130508770444737	3.04020045739838e-05
415	0.000133164656760282	3.01853260698242e-05
416	0.000132703377029705	2.97882793854057e-05
417	0.000126474717830552	2.90205381576828e-05
418	0.000124249892800192	2.82084310083886e-05
419	0.000120382090527863	2.81547042310851e-05
420	0.000122294522911623	2.81021257276335e-05
421	0.000126615675371755	2.64603150596063e-05
422	0.000125819333811636	2.64587636888339e-05
423	0.000126538453328613	2.64544348528215e-05
424	0.000124526658823482	2.63712284017804e-05
425	0.000122751459798464	2.62586689554298e-05
426	0.000120038294526575	2.59343169968896e-05
427	0.000113753537666847	2.52796064381092e-05
428	0.000117746918184403	2.50397720834236e-05
429	0.000121203021939402	2.41524673661304e-05
430	0.000120336024078239	2.36009782187002e-05
431	0.000116142207682499	2.31495639270695e-05
432	0.000105162559049595	2.29060127250202e-05
433	0.000103753659143729	2.27958829049852e-05
434	9.63810709089382e-05	2.2446659998078e-05
435	9.85826873695728e-05	2.2170482681916e-05
436	0.000102883067841528	2.20493107245196e-05
437	9.74257239494741e-05	2.18173491689155e-05
438	9.28684829356624e-05	2.14477351930782e-05
439	8.48174211966677e-05	2.1023523229327e-05
440	8.34080192765707e-05	2.10186438571317e-05
441	8.54304073050037e-05	2.09800886125574e-05
442	8.32631767705061e-05	2.08783015977892e-05
443	9.35172170055367e-05	2.03085704711119e-05
444	9.10275913880947e-05	2.02568964317849e-05
445	8.34776428062305e-05	2.00733062836056e-05
446	8.08580928580158e-05	2.00116497169459e-05
447	8.09709047021918e-05	2.00114452011595e-05
448	8.41239780020456e-05	1.97507598495405e-05
449	8.30697624835979e-05	1.97395095497216e-05
450	8.35744445478918e-05	1.93884280886491e-05
451	8.87347957832216e-05	1.920085705393e-05
452	9.03523795521252e-05	1.88263501371619e-05
453	8.19926938209607e-05	1.86313466342849e-05
454	6.86204998189058e-05	1.82259462751038e-05
455	6.18488379846662e-05	1.80596729551269e-05
456	6.00688830205604e-05	1.73622485239576e-05
457	6.06251432082312e-05	1.69995278747067e-05
458	5.84772518648537e-05	1.67896978343655e-05
459	6.43362584008849e-05	1.64764591037346e-05
460	5.87910812517725e-05	1.58212089088896e-05
461	6.94961800987972e-05	1.51381724853937e-05
462	7.18694858803941e-05	1.47173402503266e-05
463	6.85806829927734e-05	1.42995056717805e-05
464	6.9211168317473e-05	1.40833284281413e-05
465	6.89710949168425e-05	1.33288585983404e-05
466	6.07857469668795e-05	1.31718895411087e-05
467	5.8763235044907e-05	1.28677937620931e-05
468	5.66275820344889e-05	1.22168531601746e-05
469	5.82362927972559e-05	1.20396182026838e-05
470	5.83384465277107e-05	1.18519353554533e-05
471	5.88310902661602e-05	1.18077183010796e-05
472	5.33311636428046e-05	1.15863736461752e-05
473	5.21460159836401e-05	1.14159809113532e-05
474	5.14933165800123e-05	1.14129393987837e-05
475	5.15350027341734e-05	1.14099340484939e-05
476	5.00096134799105e-05	1.112217214096e-05
477	5.03477587729037e-05	1.09637176028826e-05
478	5.54355401949605e-05	1.06192789205928e-05
479	4.85488224539522e-05	1.004292389943e-05
480	5.08476919508091e-05	9.79123994742545e-06
481	4.42640979782452e-05	9.63813917467261e-06
482	4.70620481481847e-05	9.54987353056867e-06
483	4.70920614650075e-05	9.54584581301967e-06
484	5.16201002430946e-05	9.45893128455503e-06
485	4.87824371708846e-05	9.3722040208977e-06
486	4.85344816998494e-05	9.36082669586487e-06
487	4.95269388684634e-05	9.33094568825108e-06
488	5.13239065461593e-05	9.22036006049976e-06
489	4.2859762411401e-05	9.04827200737655e-06
490	5.09508446034671e-05	8.63959564899359e-06
491	4.87199499937055e-05	8.20409946169359e-06
492	4.70828201995632e-05	8.17636124237572e-06
493	4.64989056590302e-05	8.15216721233864e-06
494	4.67745802837782e-05	7.96458089266627e-06
495	4.78760787932055e-05	7.93771114315403e-06
496	5.01834358579851e-05	7.77899582953632e-06
497	4.75990702459117e-05	7.30732028025013e-06
498	4.51023190927694e-05	7.18781066836869e-06
499	3.97926065585838e-05	7.03574354814411e-06
500	3.78459055367442e-05	6.88860149392092e-06
501	3.93492454050479e-05	6.75409605089787e-06


==> ex_3_res_vs_sres_dim_9.dat <==
1	0.548388667101745	0.548388667101766
2	0.389913546158398	0.38991354615844
3	0.339384469963114	0.339384469963107
4	0.32094826555827	0.320948265558198
5	0.26146432807893	0.261464328078879
6	0.209094083433467	0.20909408343352
7	0.205964702135244	0.205964702135221
8	0.185613514724503	0.185613514724557
9	0.144694692888132	0.144694692888185
10	0.11659094845061	0.11659094845065
11	0.111956781154018	0.111956809816323
12	0.111020793730574	0.111020779291041
13	0.10004473205978	0.100044738110695
14	0.0905494292951472	0.0905494349318264
15	0.0865179110657355	0.0865179119435588
16	0.0864421779611936	0.0864421784565391
17	0.0785920546168991	0.0785920541895957
18	0.0727146769566826	0.0727146750875914
19	0.0665650698366509	0.06656507028301
20	0.0647469674815347	0.0647469486914654
21	0.0615221475008061	0.0615221550603271
22	0.0504418528485105	0.050441828014084
23	0.043669144640923	0.0436691281148178
24	0.040291685606451	0.0402916778788326
25	0.03957825980937	0.039578260440427
26	0.0381170366831736	0.0381170459739627
27	0.0348242863849543	0.0348242915390356
28	0.0333836913360189	0.0333836930731491
29	0.0317293055956762	0.0317293295038628
30	0.0313932473724032	0.0313932518155312
31	0.0299242245430134	0.0299242225774734
32	0.0285292837449777	0.0285292810877078
33	0.0270266110319642	0.0270265245730586
34	0.02601874418498	0.0260186321524465
35	0.0252307852765534	0.0252302744486152
36	0.0249365298573312	0.024935749362173
37	0.0245585029274641	0.0245584838554644
38	0.0234489510443881	0.0234506305179748
39	0.0223611482725899	0.0223780141722467
40	0.0211123257235953	0.0211406290648899
41	0.020587744986663	0.0206446966886647
42	0.0204556053626501	0.0203587998042105
43	0.0201497892929367	0.0199845723982189
44	0.0191933831505307	0.0188484055508618
45	0.0188782974886841	0.0183256374658242
46	0.0189536263972222	0.018287538582899
47	0.0186295755987194	0.0180863700181324
48	0.0182201748702131	0.0176297199201726
49	0.0196570213609042	0.0173904710971793
50	0.0192808791706865	0.017144106674963
51	0.0201818494992951	0.0166517739639649
52	0.0205526695386513	0.0165083100968757
53	0.0190849920688946	0.0161448736744584
54	0.0172663795899544	0.0158435333461013
55	0.0179395711226977	0.0155466016219375
56	0.0180188004556166	0.0152123944991881
57	0.0172757429344977	0.0151336138545882
58	0.0177255937801716	0.0149022235982769
59	0.0152312701925037	0.01455703410496
60	0.0174114479868672	0.0143436770900234
61	0.017835408721414	0.0143377893707025
62	0.0167189357929111	0.0142803718220335
63	0.0164583204855613	0.0142657057442191
64	0.0166408361569744	0.014262577765031
65	0.0155587049135769	0.0142434877829132
66	0.0171441839978325	0.0140918447046535
67	0.018978141166079	0.0140565228501033
68	0.0168888289259461	0.0138769641454366
69	0.0184743317921492	0.0137662417757891
70	0.0166140005807448	0.0137260589570668
71	0.015869161525758	0.0136659496902474
72	0.0162239906789048	0.0135956070830066
73	0.0168088204151664	0.0135159655584401
74	0.0176384874798362	0.013403929250549
75	0.0173450639289536	0.0133826242374566
76	0.0157951743055618	0.0132662297011711
77	0.015795992225678	0.0132662262873277
78	0.0158087792118354	0.0132571877815071
79	0.015773326863383	0.0132537615374356
80	0.0151242289605874	0.0131617503737433
81	0.0153836275044749	0.0130118414048858
82	0.0152380179377433	0.0129569081578212
83	0.0146544424591228	0.0128681846091753
84	0.017048931880904	0.0127074338294747
85	0.0168179513165896	0.012668526103268
86	0.0156284268700393	0.0125824407997271
87	0.0152593273489543	0.0123579250938696
88	0.0167657301802715	0.0122596017667719
89	0.0154830419050388	0.0122004987222754
90	0.0151932279588421	0.0121830439876125
91	0.0163732524942694	0.0121266458831561
92	0.01441554987361	0.0121082138392842
93	0.0150294801329456	0.011983221581015
94	0.0147868473066225	0.0119535640500344
95	0.0151390823089266	0.0119495927326568
96	0.016678828761502	0.0119237823944507
97	0.0200582450340177	0.0118044124739817
98	0.0182091030790043	0.0117355638070769
99	0.0178222229453868	0.0116590852730298
100	0.0175859348793649	0.0116200378466533
101	0.0173093721207288	0.0115817293096714
102	0.0172829426397944	0.0115010209989126
103	0.0211773494112532	0.0114764343937402
104	0.0179734156435316	0.0113974955229381
105	0.0171371296905473	0.0113906525906186
106	0.0171423705390479	0.0113905365120526
107	0.0229647950622758	0.0111526959616603
108	0.0182997332210724	0.0108604059978184
109	0.0196770726740332	0.0108087559221734
110	0.0191882338103281	0.0107710346351851
111	0.0180112892491033	0.0106979736163898
112	0.0190060634771755	0.0103620146437825
113	0.0186715192735104	0.0101533601424367
114	0.0190615866761539	0.0101064024651052
115	0.017818664720425	0.0100988237579721
116	0.0179406879873458	0.010089595684216
117	0.016324510849725	0.0100129499023284
118	0.0204774273803216	0.00994803634149792
119	0.0187630063692028	0.00985612368306885
120	0.0186396911304759	0.00950628172367959
121	0.0252766488596827	0.00941505390003828
122	0.0237392778130238	0.00938399871808722
123	0.0197078349321315	0.00928315713203499
124	0.0183079568504735	0.00922693056884761
125	0.0162436439510472	0.00921593499887298
126	0.0162055772079346	0.0091809026600473
127	0.0160091794079429	0.00902485322435936
128	0.0179153490909065	0.00895297168975072
129	0.0180564750156764	0.00893813949315346
130	0.0150125332582148	0.00882449999458897
131	0.0146877961526957	0.00880333713089002
132	0.014791917146781	0.00877662294861409
133	0.0150785160117637	0.00877597845035563
134	0.0146578455028687	0.00870546605005533
135	0.0148178791884847	0.00869239133800092
136	0.022768661390013	0.00844781600420936
137	0.0222973168158033	0.00844556787599226
138	0.021731115511392	0.00839865157331692
139	0.0210012228004437	0.00839182140608954
140	0.0138935872157905	0.0072667184572034
141	0.0137406716765999	0.00722475798003314
142	0.0139581243351901	0.00722428077006005
143	0.0140797536358546	0.00721891888715316
144	0.014019071847398	0.00721802413312848
145	0.0144069350257061	0.00721325817656374
146	0.0153160760312728	0.00718596558835574
147	0.0163054980756254	0.00609347544312755
148	0.0147477522045327	0.00550755451997879
149	0.0147520613401327	0.00550566156256164
150	0.014809760717295	0.00550023924697797
151	0.0143556093105608	0.00549455474282787
152	0.0135515799806401	0.00547098397090096
153	0.0138717643526498	0.00538254788611795
154	0.0113267060576331	0.00536964639937663
155	0.0151853345243779	0.00511268056861455
156	0.0114963060595308	0.00490656914305778
157	0.014018426762142	0.00488760383664167
158	0.0155023836889937	0.00450157167748585
159	0.0157152655349056	0.00449984136508273
160	0.015226626692931	0.00449814184927027
161	0.0152602062481142	0.00449525581576307
162	0.0151632415247073	0.00448792759813468
163	0.0138162588818012	0.00446037847302299
164	0.0143084934545808	0.00445858279503827
165	0.0142307661026532	0.00445668804273659
166	0.0116082445635479	0.00424083027661036
167	0.0125867387894008	0.00403258206090246
168	0.0133289436801471	0.0040300257376655
169	0.0109589242407703	0.00402240798109172
170	0.0108712326938198	0.00396790710864499
171	0.00749566438347202	0.00351958679504558
172	0.00808691330014499	0.00345809501080311
173	0.0092837257724393	0.00345326108565861
174	0.00879805939733069	0.00345111638753178
175	0.00879706681348879	0.00345111661940627
176	0.0088910010615818	0.00345025924569339
177	0.00846111627881206	0.00340199444849298
178	0.00825973542578546	0.00308612872651969
179	0.00831657598357418	0.00308610242935081
180	0.00777336366279766	0.0030825240866674
181	0.00757390633347575	0.00308186347476177
182	0.00744796962521343	0.00308179903159215
183	0.00815875543478616	0.00300115294052633
184	0.00901356504506674	0.0029934104005647
185	0.00929245483174108	0.00291237851393414
186	0.0095017368496955	0.00291227556568595
187	0.00925889993401945	0.00290698682298757
188	0.00924090378245575	0.0029069870126571
189	0.00927466756947734	0.00290691140206709
190	0.0100728768186358	0.00290301202845909
191	0.00999317673364372	0.00290291182523958
192	0.00972566781569048	0.00289881327041731
193	0.0107449487432007	0.00286637397896158
194	0.0109025236103295	0.00286567477076875
195	0.0101249173168037	0.00285812037244399
196	0.00917517597849702	0.00276910546467943
197	0.00905798109277374	0.00263428781455929
198	0.00871350503767664	0.0025851711959747
199	0.00822885358277124	0.0025238225529781
200	0.00871495664110602	0.00251173932285123
201	0.00830472806353465	0.00250630432616996
202	0.0082465050003006	0.0025058400186293
203	0.00854153297786696	0.00250095872222193
204	0.00832792403299242	0.00249829541404035
205	0.00771118358186797	0.00249125920609313
206	0.00828089018938524	0.00248188857475747
207	0.00876375171823261	0.00248038592114611
208	0.0091373811524236	0.00247523043354574
209	0.00735932869859104	0.00243240409001488
210	0.0072789316017373	0.00243223177273363
211	0.00756794610418787	0.00242888352525773
212	0.00853387177528746	0.00238262712584084
213	0.00788992045944624	0.00232587276685549
214	0.00827770886654262	0.00232284028480313
215	0.00667499705376529	0.00199323512480529
216	0.00665855059704301	0.00199121612441374
217	0.00661411655928818	0.00199109591115045
218	0.00658966248357679	0.0019910880256426
219	0.00659871002150061	0.00199108765145042
220	0.00691980974690276	0.00197566338993251
221	0.00652779329085961	0.00197342827472034
222	0.00651766349992444	0.00197341000236193
223	0.00710138778152602	0.00189918160132639
224	0.00697339321650051	0.00189883760984753
225	0.00718241031385286	0.00186042450781073
226	0.00647595749711413	0.00182495364797312
227	0.00656395342800083	0.00182461903174204
228	0.00712469993842997	0.00180634805905017
229	0.006239591806083	0.00179614551787117
230	0.00671642348532373	0.00179506159821897
231	0.00620045431507612	0.00178705314251602
232	0.00676952547613047	0.00177878580022735
233	0.00667649834463723	0.00177504114286882
234	0.00725548150369599	0.00176859794092855
235	0.00718715321293239	0.00176585776966114
236	0.00712826239644177	0.00176513937999911
237	0.00652424898061587	0.00140719070449521
238	0.00519697666007359	0.00139840086952049
239	0.00435529702116868	0.00127439984817572
240	0.00434895872201016	0.00127439385759521
241	0.00434979332717339	0.0012743720689482
242	0.00468075174266983	0.00121961647030021
243	0.00555364173577699	0.00119984494934611
244	0.00554941670538686	0.00119978120213203
245	0.00558075444937282	0.00117913532919003
246	0.00530053771916434	0.00117446549463242
247	0.00560237229586971	0.00115664113183405
248	0.00556878486720595	0.00115586196162222
249	0.00462668805280508	0.00113769737682651
250	0.00401945300855386	0.00107596457765496
251	0.00415849761024714	0.00107559643715067
252	0.00468507630557254	0.00106048823539587
253	0.00473526428434625	0.00106024182954199
254	0.0043912149426627	0.00105766247704051
255	0.0042158686164198	0.00104904520867835
256	0.00421879362918129	0.00104903913819854
257	0.00422842923122505	0.00104903388107767
258	0.0060569117896015	0.00104032404624084
259	0.00466163642888845	0.00103465977183436
260	0.00465476416051671	0.00103367229333363
261	0.00464191091263156	0.00103309621784366
262	0.00468229675462106	0.00103277975379792
263	0.00542508445597136	0.0010177839673614
264	0.0050850850845841	0.00101720869977449
265	0.00410647470904929	0.000998066699938887
266	0.00506369236700181	0.000985249612540379
267	0.00421311691013858	0.000974578889589389
268	0.00394780809750005	0.000941771954548291
269	0.00385218246227583	0.00094159695861404
270	0.0038258932170709	0.000941068586180564
271	0.00446318574519064	0.000910744199920852
272	0.00347762083821794	0.000867558952194771
273	0.0027900765908228	0.000855297378243999
274	0.00315226063707147	0.000828880248621314
275	0.00396616741657961	0.000813513533579776
276	0.00395887216890897	0.000813514072980506
277	0.00402653656975233	0.000813124285084321
278	0.00408098559304853	0.000812425716393827
279	0.0041895951656901	0.000812206306857993
280	0.00434144072807974	0.000811382392009517
281	0.00374801083039825	0.000809733690056618
282	0.00328985763081054	0.000801447583921171
283	0.00335160225823057	0.000767082930504398
284	0.00300797988783547	0.000751821983015365
285	0.00336880652765787	0.000745274571996555
286	0.00338396243071203	0.000745255376136632
287	0.00367772556024371	0.000743377500550725
288	0.00368835077409139	0.000743376269235126
289	0.00379061544907633	0.000742863688295817
290	0.0029919063228551	0.000729420844380317
291	0.00335196696319857	0.000694502209453501
292	0.00309621600430189	0.000694024621169269
293	0.00303393340599032	0.000693922476901676
294	0.00285211945511624	0.000689311209754512
295	0.00325248947990136	0.000685066145664841
296	0.00325433534719226	0.000685049556688034
297	0.0029577408177288	0.000684580398226155
298	0.00293486301889483	0.000684299665519112
299	0.00292680417210414	0.00068427335958786
300	0.00295033353363543	0.000683751152745862
301	0.00289066025854153	0.000683061992633703
302	0.0029005329892688	0.000681969870638619
303	0.00433741865486413	0.000650015750664987
304	0.0036709791065092	0.000644172416162989
305	0.00314511248111428	0.000641472165310027
306	0.00354688992493058	0.000632250552071941
307	0.00332987816115429	0.000623927340078945
308	0.00286437833039542	0.000620540584439313
309	0.00283854131714074	0.000619971628218608
310	0.00284139031995118	0.000619967104217622
311	0.00294981708916288	0.000619752544863256
312	0.00311583512029071	0.000606604361422201
313	0.002785381022353	0.000602903687273145
314	0.00276070152958003	0.000602888803777687
315	0.002742546314484	0.000602822728010927
316	0.00298203645469847	0.000598531209462474
317	0.0029369042861002	0.000598470266486207
318	0.00280062330180288	0.000598187263319679
319	0.00260925179001993	0.000597264391953196
320	0.00292517870738782	0.000592438001065542
321	0.00293484444007235	0.000586416645469141
322	0.00404390046085276	0.000583037137139568
323	0.00327745462301454	0.000575377783013606
324	0.00333127548403135	0.000564131663185291
325	0.00306712939121241	0.00056002285026494
326	0.0030673881839806	0.000560015929534519
327	0.0030589353114471	0.000559896401822892
328	0.00361792391702459	0.00055399622123905
329	0.00324780637959288	0.000543941117313846
330	0.00300701523998759	0.000537510609814924
331	0.00307957804666952	0.000535465497746236
332	0.00289571210372407	0.000533628726719423
333	0.00286883150325452	0.00053152453843021
334	0.00283847474742376	0.00052172794463222
335	0.00283212845275139	0.000509658254920282
336	0.00319216296708372	0.000508612439377867
337	0.00318458633277757	0.00050861201879077
338	0.00341345378532022	0.000488646973887992
339	0.00300360207070662	0.000477434607895892
340	0.00360715308230451	0.000465658689702565
341	0.0030934094856848	0.000456042870125991
342	0.00312489816434432	0.000456032198089702
343	0.00318743928850411	0.000456007805817384
344	0.00322344958566452	0.000445002316238428
345	0.00323814626598536	0.000421282211511336
346	0.00283086371477978	0.000414028577642915
347	0.00296086943486923	0.000400991946685113
348	0.00273257912099361	0.000397133795666882
349	0.00249535813500657	0.000392425325462191
350	0.00248279121516367	0.000392323307011645
351	0.00245151517281958	0.000392315922064653
352	0.00249715052916535	0.000392196415332046
353	0.00267922344716103	0.000392022040692134
354	0.00266858039488874	0.000377340711687893
355	0.00294587852905853	0.000339237818351334
356	0.00257084375037876	0.000332368432356475
357	0.00286553147220856	0.000329617458658607
358	0.00281257090490357	0.000329578588068385
359	0.00283371168960781	0.000329524125069608
360	0.00268990455606715	0.000319325589447289
361	0.00289737005086876	0.000318317826047502
362	0.00296074514209255	0.000317870019810194
363	0.00244956526216954	0.000304089822515296
364	0.00228734578411662	0.00028780698098865
365	0.00293536096290353	0.000273916254852755
366	0.00303695923657462	0.000273282907879171
367	0.00306640832649371	0.00027328049319424
368	0.00305780276073749	0.000273278342310749
369	0.00278843923105279	0.000270280744145502
370	0.00282585376507582	0.000266255358107866
371	0.00205653215649683	0.000236508062681245
372	0.00207002005422298	0.000227089730935672
373	0.00263395787940288	0.000224854145291694
374	0.00274110378117938	0.000224771535198251
375	0.00263073749640629	0.000224315794634515
376	0.00229277158185427	0.000212874889929947
377	0.0022773869239449	0.000201023005191287
378	0.00178517160213268	0.000196125047675143
379	0.00177661813472302	0.000196030804152594
380	0.00191950520610984	0.000195387001289556
381	0.00191777260367878	0.000189365219170753
382	0.00216797949088058	0.000180048929364504
383	0.00173681306315125	0.000176669252506976
384	0.00169764793495039	0.000169652639130889
385	0.00171661356302103	0.000165152213255434
386	0.0016779063822734	0.000157425442746591
387	0.00188121695080392	0.00015540232067237
388	0.00218161256014336	0.00014999344075285
389	0.0019095633488789	0.00014804408245963
390	0.00196878737360276	0.00014787267151777
391	0.00172175438765452	0.000147489210156836
392	0.00180384225353745	0.00014706762877306
393	0.00160391353023211	0.00014157801001089
394	0.00126198952852804	0.000123155522459183
395	0.00157537054649579	0.000119494553917811
396	0.00166346727376572	0.000119031199128167
397	0.00112879342367721	0.000114555612336936
398	0.00112463745776009	0.000114553385801742
399	0.00110338773439646	0.000114535332896707
400	0.00107630895300995	0.000113846558421392
401	0.00098148807981916	0.000108377302660756
402	0.000887242025276991	0.000106508738630952
403	0.000995359575994435	0.00010424753337407
404	0.00108954528894509	0.000103580904429101
405	0.00110239516788097	0.000102060833963516
406	0.00108057989408327	0.000102028817973369
407	0.00108607320876197	0.000102026373663298
408	0.00100365986229224	9.62300958800938e-05
409	0.000877053975166886	9.12492495623553e-05
410	0.000966331067403321	8.76528628774789e-05
411	0.000935817719381344	8.61159419118029e-05
412	0.000913497285382355	8.50128596841262e-05
413	0.00100435046647713	8.29138127393778e-05
414	0.000984640316102698	8.28181432994108e-05
415	0.000976762770814083	8.28056652585138e-05
416	0.000967700922557939	8.26281370343744e-05
417	0.000906624748295857	8.24414862564387e-05
418	0.000821466042359103	7.64245824313265e-05
419	0.000808828798227869	7.39163499639077e-05
420	0.00084632016674834	7.28957954326908e-05
421	0.000833559554644293	7.0495824641333e-05
422	0.000755920634588708	7.03053730476176e-05
423	0.00073770672923068	7.02974054044918e-05
424	0.000776716519297908	6.42561892900901e-05
425	0.000790429347805552	6.2484898928524e-05
426	0.000815439542295109	6.24370328485298e-05
427	0.000829673556279885	6.23415694016031e-05
428	0.000831978539020327	6.23412827310692e-05
429	0.000848396177628703	6.2247208749826e-05
430	0.000824079413178958	6.22031595683303e-05
431	0.000818513812213599	6.21563616396187e-05
432	0.000966680540825541	5.94360366374536e-05
433	0.000606293401275697	5.38031778299082e-05
434	0.000703184669607817	5.2958400274514e-05
435	0.000601106376647351	5.14006174481043e-05
436	0.000687904405745347	4.99282001217269e-05
437	0.000584509633748198	4.89984260938483e-05
438	0.000683392205060133	4.78920110152743e-05
439	0.000715562495625904	4.74158214708127e-05
440	0.000778791760621112	4.63876283138122e-05
441	0.00057675822443288	4.55831413998745e-05
442	0.000710948607781179	4.49692409532257e-05
443	0.000714567036497637	4.30900841250587e-05
444	0.000746813532921535	4.30379217246953e-05
445	0.00061125127805121	4.29235337245289e-05
446	0.000563338228532504	4.16578926000934e-05
447	0.000588033759524281	4.12834408480103e-05
448	0.000574080260122042	4.11825022997767e-05
449	0.000608351301976487	4.113895291447e-05
450	0.000569711880955651	3.91037975055612e-05
451	0.000540912899463294	3.78961005339856e-05
452	0.000469682721527291	3.73208328976323e-05
453	0.000570622592962277	3.57020990981576e-05
454	0.000518979094934401	3.55976392157643e-05
455	0.000508004876382874	3.55861484298017e-05
456	0.000434822944030472	3.45015203330425e-05
457	0.000500818200069011	3.17310968716534e-05
458	0.000451242335629467	3.0437044291394e-05
459	0.000435537977474365	2.94689630177235e-05
460	0.000409298373206896	2.88243268081688e-05
461	0.000446221619850669	2.83510579752109e-05
462	0.000336199715225862	2.77138997764421e-05
463	0.000382611176474883	2.71163967144265e-05
464	0.000329859290733903	2.64263477439772e-05
465	0.000341319109724377	2.53974218299981e-05
466	0.000334184330522627	2.53946239353984e-05
467	0.000330785740671347	2.5367088534466e-05
468	0.000361705105804041	2.46651564856119e-05
469	0.000305980311906346	2.42150616809978e-05
470	0.000293454122173062	2.40227892092987e-05
471	0.000340781202549971	2.32935410209015e-05
472	0.00028075715123706	2.30595905326938e-05
473	0.00032038398159142	2.22520049977818e-05
474	0.000288159509692196	2.13314928288309e-05
475	0.000275103845004745	2.10324160970027e-05
476	0.00029711913423097	2.07869148253568e-05
477	0.000298359185614856	2.07006175243277e-05
478	0.000277408411816711	2.04349577278313e-05
479	0.000256227083354662	1.98357577971557e-05
480	0.000257040329083417	1.96494360447034e-05
481	0.000281816420675776	1.87205921934078e-05
482	0.000285646794056363	1.85996984844209e-05
483	0.000283005311032659	1.85222519665291e-05
484	0.000214130644595336	1.81694016732926e-05
485	0.000213801942372432	1.77998268798649e-05
486	0.000310201742578399	1.71785935654207e-05
487	0.000311271581239694	1.7072078915407e-05
488	0.000212540555023752	1.62306469113492e-05
489	0.000207881130059892	1.59716471448092e-05
490	0.000216572601306787	1.58511363014898e-05
491	0.000214263681825237	1.57347836246443e-05
492	0.000250325582771726	1.55802094846191e-05
493	0.000291785622132289	1.54533657240643e-05
494	0.000266065645269282	1.53712832695875e-05
495	0.000271391089583366	1.49657506187301e-05
496	0.000203096311567345	1.43570885273121e-05
497	0.000183994246611132	1.38488946398382e-05
498	0.000225244371573194	1.35417219214304e-05
499	0.000221139811458589	1.34793517562997e-05
500	0.000223095856399664	1.34759639904239e-05
501	0.000224535156898013	1.34757903675355e-05


==> ex_5_stt_ranks.dat <==
1	4
2	7
3	12
4	17
5	24
6	35
7	47
8	61
9	77
10	92
11	105
12	118
13	130
14	141
15	152
16	161
17	167
18	170
19	172
20	172
21	172
22	172
23	169
24	168
25	166
26	164
27	161
28	159
29	157
30	155
31	153
32	152
33	151
34	150
35	148
36	147
37	145
38	143
39	141
40	140
41	139
42	138
43	137
44	136
45	135
46	134
47	133
48	132
49	131
50	130
51	129
52	128
53	128
54	128
55	128
56	127
57	127
58	126
59	126
60	125
61	124
62	123
63	123
64	122
65	122
66	122
67	122
68	122
69	121
70	121
71	121
72	120
73	120
74	119
75	118
76	118
77	118
78	117
79	116
80	116
81	116
82	115
83	115
84	115
85	114
86	114
87	114
88	114
89	114
90	114
91	113
92	113
93	113
94	113
95	113
96	113
97	113
98	113
99	112
100	111
101	111
102	110
103	110
104	109
105	109
106	109
107	109
108	109
109	109
110	108
111	108
112	108
113	108
114	107
115	106
116	106
117	106
118	105
119	104
120	104
121	104
122	104
123	104
124	104
125	104
126	103
127	103
128	102
129	102
130	102
131	102
132	102
133	102
134	102
135	102
136	102
137	102
138	101
139	101
140	101
141	101
142	100
143	100
144	100
145	100
146	99
147	99
148	99
149	99
150	99
151	99
152	99
153	99
154	99
155	99
156	98
157	98
158	97
159	97
160	97
161	97
162	97
163	96
164	96
165	96
166	96
167	96
168	96
169	95
170	95
171	95
172	95
173	95
174	95
175	95
176	95
177	94
178	94
179	94
180	93
181	93
182	93
183	93
184	93
185	93
186	93
187	93
188	93
189	93
190	93
191	93
192	93
193	93
194	93
195	93
196	92
197	92
198	91
199	91
200	91
201	91
202	91
203	91
204	91
205	91
206	91
207	91
208	91
209	91
210	91
211	91
212	90
213	90
214	90
215	89
216	89
217	89
218	89
219	89
220	89
221	89
222	89
223	88
224	88
225	88
226	87
227	87
228	87
229	87
230	87
231	87
232	87
233	87
234	87
235	87
236	87
237	87
238	87
239	86
240	86
241	86
242	86
243	86
244	86
245	86
246	86
247	86
248	86
249	86
250	86
251	85
252	85
253	85
254	85
255	85
256	85
257	85
258	85
259	85
260	85
261	85
262	85
263	85
264	85
265	85
266	85
267	85
268	85
269	85
270	85
271	85
272	85
273	84
274	84
275	84
276	84
277	84
278	84
279	84
280	84
281	83
282	83
283	83
284	83
285	83
286	83
287	83
288	82
289	82
290	82
291	82
292	82
293	82
294	82
295	82
296	82
297	82
298	82
299	82
300	82
301	82
302	82
303	82
304	82
305	82
306	82
307	82
308	82
309	82
310	82
311	82
312	82
313	82
314	82
315	82
316	82
317	82
318	82
319	82
320	82
321	82
322	82
323	81
324	81
325	81
326	81
327	81
328	81
329	81
330	81
331	81
332	81
333	81
334	81
335	81
336	81
337	81
338	81
339	81
340	81
341	81
342	81
343	81
344	81
345	81
346	81
347	81
348	81
349	81
350	81
351	81
352	81
353	81
354	81
355	81
356	81
357	81
358	81
359	80
360	80
361	80
362	80
363	80
364	80
365	80
366	80
367	80
368	80
369	80
370	80
371	80
372	80
373	80
374	80
375	80
376	80
377	80
378	80
379	80
380	80
381	80
382	80
383	80
384	80
385	80
386	80
387	80
388	79
389	79
390	79
391	79
392	79
393	79
394	79
395	79
396	79
397	79
398	79
399	79
400	79
401	79
402	79
403	79
404	79
405	78
406	78
407	78
408	78
409	78
410	78
411	78
412	78
413	78
414	78
415	78
416	78
417	78
418	78
419	78
420	78
421	78
422	78
423	77
424	77
425	77
426	77
427	76
428	76
429	76
430	76
431	76
432	75
433	75
434	75
435	75
436	75
437	75
438	75
439	75
440	75
441	75
442	75
443	75
444	75
445	75
446	75
447	75
448	75
449	75
450	75
451	75
452	75
453	75
454	75
455	75
456	75
457	75
458	75
459	75
460	75
461	74
462	74
463	74
464	74
465	74
466	74
467	74
468	74
469	74
470	74
471	74
472	74
473	74
474	74
475	74
476	74
477	74
478	74
479	74
480	74
481	74
482	74
483	74
484	74
485	74
486	74
487	74
488	74
489	74
490	73
491	73
492	73
493	73
494	73
495	73
496	73
497	73
498	73
499	73
500	73
501	73


==> ex_5_stt_ranks_dim_4.dat <==
1	4
2	7
3	12
4	17
5	22
6	23
7	26
8	27
9	28
10	29
11	28
12	27
13	26
14	25
15	24
16	24
17	24
18	23
19	22
20	22
21	22
22	22
23	22
24	22
25	22
26	22
27	21
28	20
29	20
30	20
31	20
32	20
33	20
34	20
35	20
36	20
37	20
38	20
39	20
40	20
41	20
42	20
43	20
44	20
45	20
46	20
47	20
48	20
49	20
50	20
51	20
52	20
53	20
54	20
55	20
56	20
57	20
58	19
59	19
60	19
61	19
62	19
63	19
64	19
65	19
66	19
67	19
68	19
69	19
70	19
71	19
72	19
73	19
74	19
75	19
76	19
77	19
78	19
79	19
80	19
81	19
82	18
83	18
84	18
85	18
86	18
87	18
88	17
89	17
90	17
91	17


==> ex_5_stt_ranks_dim_5.dat <==
1	4
2	7
3	12
4	17
5	24
6	31
7	38
8	45
9	49
10	51
11	52
12	53
13	53
14	53
15	51
16	50
17	49
18	48
19	47
20	47
21	47
22	46
23	45
24	44
25	43
26	43
27	43
28	43
29	43
30	43
31	43
32	43
33	43
34	43
35	42
36	42
37	42
38	42
39	41
40	41
41	41
42	41
43	40
44	40
45	40
46	40
47	39
48	39
49	39
50	39
51	39
52	39
53	39
54	39
55	39
56	39
57	39
58	38
59	38
60	38
61	38
62	38
63	38
64	38
65	38
66	38
67	39
68	39
69	39
70	39
71	39
72	39
73	39
74	38
75	38
76	38
77	38
78	38
79	38
80	38
81	38
82	38
83	38
84	37
85	37
86	37
87	37
88	37
89	37
90	37
91	37
92	37
93	37
94	36
95	36
96	36
97	36
98	36
99	36
100	36
101	35
102	35
103	35
104	35
105	35
106	35
107	35
108	35
109	35
110	34
111	34
112	34
113	34
114	34
115	34
116	34
117	34
118	34
119	33
120	33
121	33
122	33
123	33
124	33
125	33
126	33
127	33
128	33
129	33
130	33
131	33
132	33
133	33
134	33
135	33
136	33
137	33
138	33
139	33
140	33
141	32
142	32
143	32
144	32
145	32
146	32
147	32
148	32
149	32
150	32
151	32
152	32
153	31
154	31
155	31
156	31
157	31
158	31
159	31
160	31
161	31
162	31
163	31
164	31
165	31
166	31
167	31
168	31
169	31
170	31
171	31
172	31
173	31
174	31
175	31
176	31
177	31
178	30
179	30
180	30
181	30
182	30
183	30
184	30
185	30
186	30
187	30
188	30
189	30
190	30
191	30
192	30
193	30
194	30
195	30
196	30
197	30
198	30
199	30
200	30
201	30
202	30
203	30
204	30
205	30
206	30
207	30
208	30
209	30
210	30
211	30
212	30
213	30
214	30
215	30
216	29
217	29
218	29
219	29
220	29
221	29
222	29
223	29
224	29
225	29
226	29
227	29
228	29
229	28
230	28
231	28
232	28
233	28
234	28
235	28
236	28
237	28
238	28
239	28
240	28
241	28
242	28
243	28
244	28
245	28
246	28
247	28
248	28
249	28
250	28
251	28
252	28
253	28
254	28
255	28
256	28
257	28
258	28
259	28
260	28
261	28
262	28
263	28
264	28
265	28
266	28
267	28
268	28
269	28
270	27
271	27
272	27
273	26
274	26
275	26
276	26
277	26
278	26
279	26
280	26
281	26
282	26
283	26
284	26
285	26
286	26
287	26
288	26
289	26
290	26
291	26
292	26
293	26
294	26
295	26
296	26
297	26
298	26
299	26
300	26
301	26
302	26
303	26
304	26
305	26
306	26
307	26
308	26
309	26
310	26
311	26
312	26
313	26
314	26


==> ex_5_stt_ranks_dim_6.dat <==
1	4
2	7
3	12
4	17
5	22
6	27
7	28
8	31
9	32
10	32
11	33
12	32
13	33
14	32
15	31
16	31
17	30
18	29
19	28
20	27
21	27
22	26
23	26
24	26
25	25
26	25
27	25
28	24
29	24
30	24
31	24
32	24
33	24
34	24
35	24
36	23
37	23
38	23
39	23
40	23
41	23
42	23
43	22
44	22
45	22
46	22
47	22
48	22
49	22
50	22
51	22
52	22
53	22
54	22
55	22
56	22
57	22
58	22
59	22
60	22
61	22
62	21
63	21
64	21
65	21
66	21
67	21
68	21
69	21
70	21
71	21
72	21
73	21
74	21
75	21
76	21
77	21
78	21
79	21
80	21
81	21
82	21
83	21
84	21
85	21
86	21
87	21
88	21
89	21
90	21
91	21
92	21
93	21
94	21
95	21
96	21
97	21
98	21
99	21
100	21
101	21
102	21
103	21
104	21
105	21
106	21
107	21
108	21
109	21
110	20
111	20
112	20
113	20
114	20
115	20
116	20
117	20
118	20
119	20
120	20
121	20
122	20
123	20
124	20
125	20
126	20
127	20
128	20
129	20
130	19
131	19
132	19
133	19
134	19
135	19
136	19
137	19
138	19
139	19
140	19
141	19
142	19
143	19
144	19
145	19
146	19
147	19
148	19
149	19
150	19
151	19
152	19
153	19
154	19


==> ex_5_time.dat <==
4	69.207846	140.835049
5	188.850586	873.906634
6	314.329951	2396.331975


==> ex_5_tt_ranks_dim_4.dat <==
1	4
2	7
3	10
4	13
5	16
6	18
7	19
8	20
9	21
10	21
11	23
12	22
13	23
14	24
15	24
16	25
17	24
18	25
19	26
20	27
21	26
22	27
23	27
24	26
25	26
26	26
27	26
28	24
29	25
30	24
31	25
32	25


==> ex_5_tt_ranks_dim_5.dat <==
1	4
2	7
3	12
4	17
5	23
6	29
7	35
8	40
9	44
10	47
11	52
12	54
13	59
14	61
15	65
16	68
17	72
18	75
19	77
20	81
21	83
22	87
23	91
24	94
25	97
26	99
27	102
28	103
29	105
30	107
31	106
32	109
33	111
34	112
35	114
36	115
37	116
38	116
39	117
40	117
41	117
42	118
43	119
44	118
45	118
46	119
47	119
48	117
49	117
50	116
51	115
52	114
53	113
54	111
55	109
56	108
57	107
58	106
59	104
60	102
61	101
62	97
63	96
64	93
65	90
66	87
67	85
68	82
69	81
70	78
71	77
72	75
73	73
74	71
75	70
76	68
77	67
78	65
79	64
80	63
81	61
82	59
83	58
84	56
85	56
86	54
87	53


==> ex_5_tt_ranks_dim_6.dat <==
1	4
2	7
3	11
4	14
5	18
6	21
7	23
8	26
9	27
10	29
11	29
12	30
13	31
14	32
15	32
16	32
17	33
18	32
19	33
20	33
21	33
22	33
23	34
24	34
25	34
26	34
27	34
28	35
29	35
30	35
31	35
32	34
33	34
34	33
35	34
36	34
37	34
38	34
39	34
40	34
41	33
42	34
43	34
44	33
45	35
46	35
47	35


==> ex_6_stt_ranks.dat <==
1	4
2	7
3	12
4	17
5	24
6	33
7	45
8	55
9	67
10	78
11	88
12	95
13	99
14	101
15	102
16	102
17	101
18	98
19	96
20	94
21	93
22	92
23	91
24	89
25	88
26	86
27	85
28	84
29	83
30	82
31	81
32	80
33	79
34	79
35	78
36	78
37	77
38	76
39	75
40	75
41	74
42	74
43	73
44	72
45	71
46	71
47	71
48	70
49	69
50	68
51	67
52	66
53	66
54	66
55	66
56	66
57	66
58	65
59	64
60	64
61	64
62	63
63	62
64	62
65	61
66	61
67	61
68	61
69	61
70	60
71	60
72	59
73	59
74	59
75	59
76	59
77	58
78	58
79	58
80	57
81	57
82	57
83	57
84	56
85	56
86	55
87	54
88	54
89	53
90	53
91	53
92	53
93	53
94	52
95	52
96	52
97	52
98	51
99	51
100	51
101	51
102	51
103	51
104	51
105	51
106	51
107	51
108	51
109	51
110	51
111	51
112	51
113	51
114	51
115	51
116	51
117	51
118	51
119	51
120	51
121	51
122	51
123	51
124	50
125	50
126	50
127	50
128	50
129	50
130	50
131	50
132	50
133	50
134	50
135	50
136	50
137	49
138	49
139	49
140	49
141	49
142	49
143	49
144	48
145	48
146	48
147	48
148	48
149	48
150	48
151	48
152	48
153	48
154	47
155	47
156	47
157	47
158	47
159	47
160	47
161	47
162	47
163	47
164	47
165	46
166	46
167	46
168	46
169	45
170	45
171	45
172	45
173	45
174	45
175	45
176	45
177	45
178	45
179	45
180	45
181	45
182	45
183	45
184	45
185	45
186	45
187	45
188	45
189	45
190	45
191	45
192	45
193	45
194	45
195	45
196	45
197	45
198	45
199	45
200	45
201	45
202	45
203	45
204	45
205	45
206	44
207	44
208	44
209	44
210	44
211	44
212	44
213	44
214	44
215	44
216	44
217	44
218	44
219	44
220	44
221	44
222	44
223	44
224	44
225	44
226	44
227	44
228	44
229	44
230	44
231	44
232	44
233	44
234	43
235	43
236	43
237	43
238	43
239	43
240	43
241	43
242	43
243	43
244	43
245	43
246	43


==> ex_6_time.dat <==
313.3085433


==> ex_6_tt_ranks.dat <==
1	4
2	7
3	12
4	17
5	24
6	32
7	42
8	51
9	60
10	68
11	75
12	82
13	88
14	94
15	100
16	105
17	111
18	116
19	119
20	122
21	125
22	128
23	131
24	135
25	138
26	140
27	141
28	141
29	143
30	144
31	146
32	147
33	147
34	147
35	148
36	147
37	146
38	146
39	147
40	148
41	148
42	149
43	149
44	147
45	147
46	147
47	147
48	146
49	143
50	142
51	140
52	140
53	139
54	138
55	138
56	137
57	136
58	133
59	133
60	129
61	127
62	125
63	123
64	122
65	119
66	118
67	115
68	112
69	107
70	103
71	99
72	94
73	91
74	87
75	83
76	79
77	77
78	74
79	71
80	68
81	65
82	63
83	59
84	57
85	55
86	52
87	51


==> ex_precond_1.dat <==
128	31.725392	201	24	6.504008	4	205	4.460114	4	30	1.580528	4.73259188440151e-09
256	44.480929	201	23	12.396712	4	206	7.160985	4	30	4.63907	5.09992616744334e-09
512	64.521023	201	24	224.410113	5	532	9.189283	3	30	17.794888	5.52910684738809e-09
1024	128.020157	201	23	1075.97863	6	433	30.279478	4	30	85.23451	5.64219174956552e-09


==> ex_precond_2.dat <==
128	552.128727	201	84	0.0187019169966945	211.921261	5	223	3.07499652844247e-06	37.583339	5	50	4.50234877610864e-07	34.388984	3	80	2.81957189662173e-07	10.729125	4.09728128418616e-07
256	866.130319	201	74	0.0203129388376813	559.526641	5	272	3.96000447903565e-06	77.519397	5	50	3.56001060970423e-06	133.15196	5	80	1.08210371480856e-06	91.422909	4.17857312560584e-07
512	1251.233763	201	68	0.0180504953391418	430.068366	3	220	1.30043301172753e-05	197.846541	5	50	2.10215564908551e-05	317.090511	5	80	8.96181126454571e-06	1153.667069	5.41256497438911e-07

